Cuts and Isogenies

We consider the genus-one curves which arise in the cuts of the sunrise and in the elliptic double-box Feynman integrals. We compute and compare invariants of these curves in a number of ways, including Feynman parametrization, lightcone and Baikov (in full and loop-by-loop variants). We find that the same geometry for the genus-one curves arises in all cases, which lends support to the idea that there exists an invariant notion of genus-one geometry, independent on the way it is computed. We further indicate how to interpret some previous results which found that these curves are related by isogenies instead.

==> doublebox_baikov_rep.txt <==
(* Ancillary file to arXiv:2102.XXXXX "Cuts and Isogenies" by                                      *)
(*   Hjalte Frellesvig, Cristian Vergu, Matthias Volk, and Matt von Hippel                         *)
(*                                                                                                 *)
(* In this file we give the polynomials appearing in the Baikov representation of the              *)
(* elliptic double box integral (eq. (50) of the paper), whose integrand takes the following form: *)
(*                                                                                                 *)
(*                           J*\sqrt(G1)/(B1*\sqrt(B2))                                            *)
(*                                                                                                 *)
(* Here we give J, G1, B1, and B2, as well as G2, which does not appear in four dimensions but     *)
(* contributes in d dimensions (see eq. (97))                                                      *)
(*                                                                                                 *)
(* The variables are as follows:                                                                   *)
(* pp1, pp2, pp3, pp4: squares of the momenta p1, p2, p3, p4                                       *)
(* s12: (p1 + p2)^2                                                                                *)
(* s123: (p1 + p2 + p3)^2                                                                          *)
(* ...                                                                                             *)
(* a1, a2, a3, a4: such that a1 * p1 + a2 * p2 + a3 * p3 + a4 * p4 = p5                            *)
(* (making use of the fact that the momenta are four-dimensional)                                  *)

B2 = (s12^2*(a1^2*pp1-a1*a2*pp1-a1*a2*pp2+a2^2*pp2+a1*a3*pp2-a2*a3*pp2-a2*a3*pp3+a3^2*pp3+a2*a4*pp3-a3*a4*pp3-a3*pp4+a4*pp4-a3*a4*pp4+a4^2*pp4+a1*a2*s12-a1*a3*s12+a1*a3*s123-a1*a4*s123-a1*a3*s23+a2*a3*s23+a1*a4*s23-a2*a4*s23-a1*s234+a2*s234-a1*a4*s234+a2*a4*s234-a2*s34+a3*s34-a2*a4*s34+a3*a4*s34+a1*s56+a1*a4*s56)^2+2*s12*(a1*pp2-a2*pp2-a1*s12)*(a1^2*pp1-a1*a2*pp1-a1*a2*pp2+a2^2*pp2+a1*a3*pp2-a2*a3*pp2-a2*a3*pp3+a3^2*pp3+a2*a4*pp3-a3*a4*pp3-a3*pp4+a4*pp4-a3*a4*pp4+a4^2*pp4+a1*a2*s12-a1*a3*s12+a1*a3*s123-a1*a4*s123-a1*a3*s23+a2*a3*s23+a1*a4*s23-a2*a4*s23-a1*s234+a2*s234-a1*a4*s234+a2*a4*s234-a2*s34+a3*s34-a2*a4*s34+a3*a4*s34+a1*s56+a1*a4*s56)*x[8]+(a1*pp2-a2*pp2-a1*s12)^2*x[8]^2+2*s12*(a1*pp1-a2*pp1+a2*s12-a3*s12)*(a1^2*pp1-a1*a2*pp1-a1*a2*pp2+a2^2*pp2+a1*a3*pp2-a2*a3*pp2-a2*a3*pp3+a3^2*pp3+a2*a4*pp3-a3*a4*pp3-a3*pp4+a4*pp4-a3*a4*pp4+a4^2*pp4+a1*a2*s12-a1*a3*s12+a1*a3*s123-a1*a4*s123-a1*a3*s23+a2*a3*s23+a1*a4*s23-a2*a4*s23-a1*s234+a2*s234-a1*a4*s234+a2*a4*s234-a2*s34+a3*s34-a2*a4*s34+a3*a4*s34+a1*s56+a1*a4*s56)*x[9]-2*(a1^2*pp1*pp2-2*a1*a2*pp1*pp2+a2^2*pp1*pp2+a1^2*pp1*s12-a1*a2*pp1*s12-a1*a2*pp2*s12+a2^2*pp2*s12+a1*a3*pp2*s12-a2*a3*pp2*s12+a1*a2*s12^2-a1*a3*s12^2)*x[8]*x[9]+(a1*pp1-a2*pp1+a2*s12-a3*s12)^2*x[9]^2)/(16*(a1-a2)^2);

G2 = (-(s12*(a1^4*pp1^2+a2^4*pp2^2+((a3-a4)*(a3*pp3-(1+a4)*pp4)+a3*(1+a4)*s34)^2-a2^3*pp2*(pp1+pp2+2*a3*pp2-s12+2*a3*(pp3-s23)-2*s234+2*s34+2*a4*(-pp3+s23-s234+s34))-a2*((a3-a4)*(a3*pp3-(1+a4)*pp4)+a3*(1+a4)*s34)*(pp1+pp2+2*a3*pp2-s12+2*a3*(pp3-s23)-2*s234+2*s34+2*a4*(-pp3+s23-s234+s34))+a2^2*(-(a4*pp2*pp3)+a4^2*pp3^2+2*a4*pp2*pp4+2*a4^2*pp2*pp4+a4*pp3*s12+a4*pp2*s23-2*a4^2*pp3*s23-a4*s12*s23+a4^2*s23^2+a3^2*(pp2^2+4*pp2*pp3+pp3^2-2*(pp2+pp3)*s23+s23^2)-pp2*s234-a4*pp2*s234+2*a4*pp3*s234+2*a4^2*pp3*s234+s12*s234+a4*s12*s234-2*a4*s23*s234-2*a4^2*s23*s234+s234^2+2*a4*s234^2+a4^2*s234^2-(1+a4)*(-pp2+s12+2*s234+2*a4*(pp3-s23+s234))*s34+(1+a4)^2*s34^2+a3*(pp2^2-pp2*((-1+4*a4)*pp3+2*pp4+s12+s23+2*s234+2*a4*(pp4-s23+s234))-(pp3-s23)*(s12+2*s234+2*a4*(pp3-s23+s234-s34)-2*s34)+4*(1+a4)*pp2*s34)+pp1*((1+a3)*pp2+a3*(pp3-s23)-s234+s34+a4*(-pp3+s23-s234+s34)))+a1^3*pp1*(pp1-2*a2*pp1+pp2-s12-2*s234+2*s56+2*(a2*(-pp2+s12)+a3*(pp2-s12+s123-s23)+a4*(-s123+s23-s234+s56)))+a1^2*(a2^2*(pp1^2+4*pp1*pp2+pp2^2-2*(pp1+pp2)*s12+s12^2)+(a3*(pp2-s12+s123-s23)-s234+s56+a4*(-s123+s23-s234+s56))*((1+a3)*pp2-s12-a3*(s12-s123+s23)-s234+s56+a4*(-s123+s23-s234+s56))+pp1*((1+a3)*pp2+2*a3^2*pp3-a3*(2*pp4+2*a4*(pp3+pp4)+s12-s123+s23)-s234+2*a3*(1+a4)*s34+s56+a4*(2*(1+a4)*pp4-s123+s23-s234+s56))-a2*(2*pp1^2+(pp2-s12)*(pp2+2*a3*pp2-s12-2*s234-2*(a3*(s12-s123+s23)+a4*(s123-s23+s234-s56))+2*s56)+pp1*((3+4*a3)*pp2-3*s12+2*a3*(pp3-s12+s123-2*s23)+2*(-2*s234+s34+s56)+2*a4*(-pp3-s123+2*s23-2*s234+s34+s56))))+a1*(-2*a2^3*pp2*(pp1+pp2-s12)+((a3-a4)*(a3*pp3-(1+a4)*pp4)+a3*(1+a4)*s34)*(pp1+pp2+2*a3*pp2-s12-2*s234-2*(a3*(s12-s123+s23)+a4*(s123-s23+s234-s56))+2*s56)+a2^2*(pp1^2+(2+4*a3)*pp2^2+s12*(s12+2*a3*(-pp3+s23)+2*s234+2*a4*(pp3-s23+s234-s34)-2*s34)+pp1*((3+2*a3)*pp2-2*(s12+a3*(-pp3+s23)+s234+a4*(pp3-s23+s234))+2*(1+a4)*s34)+pp2*(-3*s12+2*a3*(pp3-2*s12+s123-2*s23)+2*(-2*s234+s34+s56)+2*a4*(-pp3-s123+2*s23-2*s234+s34+s56)))-a2*(-(a4*pp2*pp3)+2*a4*pp2*pp4+2*a4^2*pp2*pp4+a4*pp3*s12-2*a4*pp4*s12-2*a4^2*pp4*s12-a4*pp2*s123+2*a4^2*pp3*s123+a4*s12*s123+2*a4*pp2*s23-2*a4^2*pp3*s23-2*a4*s12*s23-2*a4^2*s123*s23+2*a4^2*s23^2+2*a3^2*(pp2^2+pp2*(2*pp3-s12+s123-2*s23)+pp3*(-2*s12+s123-s23)+s23*(s12-s123+s23))-2*pp2*s234-2*a4*pp2*s234+2*a4*pp3*s234+2*a4^2*pp3*s234+2*s12*s234+2*a4*s12*s234+2*a4*s123*s234+2*a4^2*s123*s234-4*a4*s23*s234-4*a4^2*s23*s234+2*s234^2+4*a4*s234^2+2*a4^2*s234^2+pp2*s34+a4*pp2*s34-s12*s34-a4*s12*s34-2*a4*s123*s34-2*a4^2*s123*s34+2*a4*s23*s34+2*a4^2*s23*s34-2*s234*s34-4*a4*s234*s34-2*a4^2*s234*s34+(1+a4)*(pp2-s12-2*s234+2*s34+2*a4*(-pp3+s23-s234+s34))*s56+pp1*(2*(1+a3)*pp2+2*a3^2*pp3-2*s234+s34+a3*(pp3-2*a4*pp3-2*(1+a4)*pp4-s12+s123-2*s23+2*(1+a4)*s34)+s56+a4*(-pp3+2*(1+a4)*pp4-s123+2*s23-2*s234+s34+s56))+a3*(2*pp2^2+2*pp4*s12+2*a4*pp4*s12+s12^2-s12*s123+2*s12*s23-2*a4*s12*s23+4*a4*s123*s23-4*a4*s23^2+2*s12*s234+2*a4*s12*s234-2*s123*s234-2*a4*s123*s234+4*s23*s234+4*a4*s23*s234-4*s12*s34-4*a4*s12*s34+2*s123*s34+2*a4*s123*s34-2*s23*s34-2*a4*s23*s34-2*(1+a4)*s23*s56+pp2*(pp3-4*a4*pp3-2*pp4-3*s12+s123-2*s23-4*s234+4*s34-2*a4*(pp4+s123-2*(s23-s234+s34)-s56)+2*s56)+pp3*((-1+4*a4)*s12-2*(s234+a4*(2*s123-2*s23+s234))+2*(1+a4)*s56))))))+(a1^3*pp1*(pp1-pp2+s12)+a2*(a2^2*pp2*(-pp1+pp2+s12)-(pp1-pp2-s12)*((a3-a4)*(a3*pp3-(1+a4)*pp4)+a3*(1+a4)*s34)+a2*(-((1+a3)*pp2^2)+pp2*(s12-a3*(pp3+s12-s23)+s234+a4*(pp3-s23+s234-s34)-s34)+s12*(a3*(-pp3+s23)+s234+a4*(pp3-s23+s234-s34)-s34)+pp1*((1+a3)*pp2+a3*(pp3-s23)-s234+s34+a4*(-pp3+s23-s234+s34))))+a1^2*(a2*(-2*pp1^2+(pp2-s12)^2+pp1*(pp2+s12))-(pp2-s12)*((1+a3)*pp2-s12-a3*(s12-s123+s23)-s234+s56+a4*(-s123+s23-s234+s56))+pp1*((1+a3)*pp2+s12-a3*(s12-s123+s23)-s234+s56+a4*(-s123+s23-s234+s56)))+a1*(a2^2*(pp1^2-2*pp2^2+pp1*(pp2-2*s12)+pp2*s12+s12^2)+(pp1-pp2+s12)*((a3-a4)*(a3*pp3-(1+a4)*pp4)+a3*(1+a4)*s34)-a2*(-2*(1+a3)*pp2^2+s12*(-s12+a3*(pp3+s12-s123)+s34+a4*(-pp3+s123+s34-s56)-s56)-pp2*(-3*s12+a3*(pp3-s12+s123-2*s23)-2*s234+s34+s56+a4*(-pp3-s123+2*s23-2*s234+s34+s56))+pp1*(2*(1+a3)*pp2+s12+a3*(pp3-s12+s123-2*s23)-2*s234+s34+s56+a4*(-pp3-s123+2*s23-2*s234+s34+s56)))))*x[8]+(-(a1^2*pp1)-a2^2*pp2+a1*a2*(pp1+pp2-s12))*x[8]^2+(-(a1^3*pp1*(pp1-pp2+s12))-a2^3*pp2*(-pp1+pp2+s12)+2*a3*s12*((a3-a4)*(a3*pp3-(1+a4)*pp4)+a3*(1+a4)*s34)+a2^2*(-pp1^2-a4*pp2*pp3+pp2*s12-a4*pp3*s12-s12^2+a4*pp2*s23+a4*s12*s23+a3*(pp2^2+pp2*pp3+3*pp2*s12+pp3*s12-(pp2+s12)*s23)-pp2*s234-a4*pp2*s234-s12*s234-a4*s12*s234+pp1*(pp2-a3*pp2+2*s12+a3*(-pp3+s23)+s234+a4*(pp3-s23+s234-s34)-s34)+(1+a4)*(pp2+s12)*s34)+a2*(a4*(1+a4)*pp4*(pp1-pp2-s12)+a3^2*(pp1*pp3-3*pp3*s12-pp2*(pp3+2*s12)+2*s12*s23)+a3*(-(pp1*pp4)+pp2*pp4-pp1*s12-pp2*s12+pp4*s12+s12^2+2*s12*s234+a4*(s12*(3*pp3+pp4-2*s23+2*s234-3*s34)-pp1*(pp3+pp4-s34)+pp2*(pp3+pp4-s34))+pp1*s34-pp2*s34-3*s12*s34))+a1^2*((-1+2*a2)*pp1^2+pp1*(-((-1+a2+a3)*pp2)+s12-a2*s12+3*a3*s12-a3*s123+a4*s123+a3*s23-a4*s23+s234+a4*s234-(1+a4)*s56)+(pp2-s12)*(a2*(-pp2+s12)+a3*(pp2-s12+s123-s23)-s234+s56+a4*(-s123+s23-s234+s56)))-a1*(a4*(1+a4)*pp4*(pp1-pp2+s12)+a2^2*(pp1^2-2*pp2^2+pp1*(pp2-2*s12)+pp2*s12+s12^2)+a3^2*(pp1*pp3-pp2*(pp3+2*s12)+s12*(pp3+2*(s12-s123+s23)))+a2*(-2*pp1^2-a4*pp2*pp3+pp2*s12+a4*pp3*s12-s12^2-a4*pp2*s123-a4*s12*s123+a3*(2*pp2^2+s12*(-pp3-3*s12+s123)+pp2*(pp3+s12+s123-2*s23))+2*a4*pp2*s23-2*pp2*s234-2*a4*pp2*s234+pp2*s34+a4*pp2*s34-s12*s34-a4*s12*s34+pp2*s56+a4*pp2*s56+s12*s56+a4*s12*s56-pp1*(2*(-1+a3)*pp2-3*s12+a3*(pp3-3*s12+s123-2*s23)-2*s234+s34+s56+a4*(-pp3-s123+2*s23-2*s234+s34+s56)))-a3*(pp1*pp4-pp2*pp4+pp1*s12+pp2*s12+pp4*s12-s12^2-2*s12*s234-pp1*s34+pp2*s34-s12*s34+2*s12*s56+a4*(pp1*(pp3+pp4-s34)-pp2*(pp3+pp4-s34)+s12*(pp3+pp4-2*s123+2*s23-2*s234-s34+2*s56)))))*x[9]+((a1-a2)*(2*a1*pp1-2*a2*pp2+a3*(-pp1+pp2))+(2*a1*a2-(a1+a2)*a3)*s12)*x[8]*x[9]+(-((a1-a2)*(a1*pp1-a2*pp2+a3*(-pp1+pp2)))+(a1-a3)*(-a2+a3)*s12)*x[9]^2)/(4*(a1-a2)^2);

B1 = (a1^4*pp1^2*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+a2^4*pp2^2*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+(a3^2*pp3+a4*(1+a4)*pp4-a3*(pp4+a4*(pp3+pp4-s34)-s34))^2*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+a2^3*pp2*(-2*a4*pp3^2*pp4*s12-pp2*pp4^2*s12+2*a4*pp3*pp4^2*s12+2*a4*pp3*pp4*s12^2+pp4^2*s12^2+2*a4*pp3^2*s12*s123+pp2*pp4*s12*s123-2*a4*pp3*pp4*s12*s123+2*a4*pp3*pp4*s12*s23-2*a4*pp4^2*s12*s23-pp4*s12^2*s23-2*a4*pp4*s12^2*s23-2*a4*pp3*s12*s123*s23+2*a4*pp4*s12*s123*s23-pp3*pp4*s12*s234-2*a4*pp3*pp4*s12*s234+2*pp4^2*s12*s234+2*a4*pp4^2*s12*s234+pp4*s12^2*s234+2*a4*pp4*s12^2*s234+2*a4*pp3*s12*s123*s234-pp4*s12*s123*s234-2*a4*pp4*s12*s123*s234+2*a4*pp3^2*pp4*s34+2*pp3*pp4*s12*s34-2*pp4^2*s12*s34-2*a4*pp4^2*s12*s34-2*pp4*s12^2*s34-2*a4*pp4*s12^2*s34-2*a4*pp3^2*s123*s34+pp2*pp4*s123*s34-2*a4*pp3*pp4*s123*s34-2*pp3*s12*s123*s34-4*a4*pp3*s12*s123*s34+2*a4*pp4*s12*s123*s34-pp2*s123^2*s34+2*a4*pp3*s123^2*s34-2*a4*pp3*pp4*s23*s34+pp4*s12*s23*s34+2*a4*pp4*s12*s23*s34+2*a4*pp3*s123*s23*s34+2*a4*pp4*s123*s23*s34+s12*s123*s23*s34+2*a4*s12*s123*s23*s34-2*a4*s123^2*s23*s34+2*pp3*pp4*s234*s34+2*a4*pp3*pp4*s234*s34-2*pp4*s12*s234*s34-2*a4*pp4*s12*s234*s34-pp3*s123*s234*s34-2*a4*pp3*s123*s234*s34-2*pp4*s123*s234*s34-2*a4*pp4*s123*s234*s34-s12*s123*s234*s34-2*a4*s12*s123*s234*s34+s123^2*s234*s34+2*a4*s123^2*s234*s34-2*pp3*pp4*s34^2-2*a4*pp3*pp4*s34^2+2*pp4*s12*s34^2+2*a4*pp4*s12*s34^2+2*pp3*s123*s34^2+4*a4*pp3*s123*s34^2+2*pp4*s123*s34^2+2*a4*pp4*s123*s34^2+2*s12*s123*s34^2+2*a4*s12*s123*s34^2-s123^2*s34^2-2*a4*s123^2*s34^2-s123*s23*s34^2-2*a4*s123*s23*s34^2+2*s123*s234*s34^2+2*a4*s123*s234*s34^2-2*s123*s34^3-2*a4*s123*s34^3+2*a4*pp3^3*s56+pp2*pp3*pp4*s56-2*a4*pp3^2*pp4*s56-2*a4*pp3^2*s12*s56+pp2*pp4*s12*s56-2*pp3*pp4*s12*s56-2*a4*pp3*pp4*s12*s56+pp2*pp3*s123*s56-2*a4*pp3^2*s123*s56-2*pp2*pp4*s123*s56+2*a4*pp3*pp4*s123*s56-2*a4*pp3^2*s23*s56+2*a4*pp3*pp4*s23*s56+pp3*s12*s23*s56+2*a4*pp3*s12*s23*s56+pp4*s12*s23*s56+2*a4*pp4*s12*s23*s56+2*a4*pp3*s123*s23*s56-2*a4*pp4*s123*s23*s56+pp3^2*s234*s56+2*a4*pp3^2*s234*s56-2*pp3*pp4*s234*s56-2*a4*pp3*pp4*s234*s56-pp3*s12*s234*s56-2*a4*pp3*s12*s234*s56-2*pp4*s12*s234*s56-2*a4*pp4*s12*s234*s56-pp3*s123*s234*s56-2*a4*pp3*s123*s234*s56+2*pp4*s123*s234*s56+2*a4*pp4*s123*s234*s56-2*pp3^2*s34*s56-4*a4*pp3^2*s34*s56+2*pp3*pp4*s34*s56+2*a4*pp3*pp4*s34*s56+2*pp3*s12*s34*s56+4*a4*pp3*s12*s34*s56+2*pp4*s12*s34*s56+2*a4*pp4*s12*s34*s56+pp2*s123*s34*s56-2*pp4*s123*s34*s56-2*a4*pp4*s123*s34*s56+pp3*s23*s34*s56+2*a4*pp3*s23*s34*s56-2*s12*s23*s34*s56-2*a4*s12*s23*s34*s56+s123*s23*s34*s56+2*a4*s123*s23*s34*s56-2*pp3*s234*s34*s56-2*a4*pp3*s234*s34*s56+2*s12*s234*s34*s56+2*a4*s12*s234*s34*s56-2*s123*s234*s34*s56-2*a4*s123*s234*s34*s56+2*pp3*s34^2*s56+2*a4*pp3*s34^2*s56-2*s12*s34^2*s56-2*a4*s12*s34^2*s56+2*s123*s34^2*s56+2*a4*s123*s34^2*s56-pp2*pp3*s56^2+pp3^2*s56^2+2*a4*pp3^2*s56^2-pp3*s23*s56^2-2*a4*pp3*s23*s56^2+2*pp3*s234*s56^2+2*a4*pp3*s234*s56^2-2*pp3*s34*s56^2-2*a4*pp3*s34*s56^2+pp1*(-((pp4-s34)*(pp4*s12-s123*s34))-pp3^2*s56+pp3*s34*(s123+s56)+pp3*pp4*(s12-2*s34+s56))-2*a3*(pp2+pp3-s23)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56))))-a2*(a3^2*pp3+a4*(1+a4)*pp4-a3*(pp4+a4*(pp3+pp4-s34)-s34))*(2*a4*pp3^2*pp4*s12+pp2*pp4^2*s12-2*a4*pp3*pp4^2*s12-2*a4*pp3*pp4*s12^2-pp4^2*s12^2-2*a4*pp3^2*s12*s123-pp2*pp4*s12*s123+2*a4*pp3*pp4*s12*s123-2*a4*pp3*pp4*s12*s23+2*a4*pp4^2*s12*s23+pp4*s12^2*s23+2*a4*pp4*s12^2*s23+2*a4*pp3*s12*s123*s23-2*a4*pp4*s12*s123*s23+pp3*pp4*s12*s234+2*a4*pp3*pp4*s12*s234-2*pp4^2*s12*s234-2*a4*pp4^2*s12*s234-pp4*s12^2*s234-2*a4*pp4*s12^2*s234-2*a4*pp3*s12*s123*s234+pp4*s12*s123*s234+2*a4*pp4*s12*s123*s234-2*a4*pp3^2*pp4*s34-2*pp3*pp4*s12*s34+2*pp4^2*s12*s34+2*a4*pp4^2*s12*s34+2*pp4*s12^2*s34+2*a4*pp4*s12^2*s34+2*a4*pp3^2*s123*s34-pp2*pp4*s123*s34+2*a4*pp3*pp4*s123*s34+2*pp3*s12*s123*s34+4*a4*pp3*s12*s123*s34-2*a4*pp4*s12*s123*s34+pp2*s123^2*s34-2*a4*pp3*s123^2*s34+2*a4*pp3*pp4*s23*s34-pp4*s12*s23*s34-2*a4*pp4*s12*s23*s34-2*a4*pp3*s123*s23*s34-2*a4*pp4*s123*s23*s34-s12*s123*s23*s34-2*a4*s12*s123*s23*s34+2*a4*s123^2*s23*s34-2*pp3*pp4*s234*s34-2*a4*pp3*pp4*s234*s34+2*pp4*s12*s234*s34+2*a4*pp4*s12*s234*s34+pp3*s123*s234*s34+2*a4*pp3*s123*s234*s34+2*pp4*s123*s234*s34+2*a4*pp4*s123*s234*s34+s12*s123*s234*s34+2*a4*s12*s123*s234*s34-s123^2*s234*s34-2*a4*s123^2*s234*s34+2*pp3*pp4*s34^2+2*a4*pp3*pp4*s34^2-2*pp4*s12*s34^2-2*a4*pp4*s12*s34^2-2*pp3*s123*s34^2-4*a4*pp3*s123*s34^2-2*pp4*s123*s34^2-2*a4*pp4*s123*s34^2-2*s12*s123*s34^2-2*a4*s12*s123*s34^2+s123^2*s34^2+2*a4*s123^2*s34^2+s123*s23*s34^2+2*a4*s123*s23*s34^2-2*s123*s234*s34^2-2*a4*s123*s234*s34^2+2*s123*s34^3+2*a4*s123*s34^3-2*a4*pp3^3*s56-pp2*pp3*pp4*s56+2*a4*pp3^2*pp4*s56+2*a4*pp3^2*s12*s56-pp2*pp4*s12*s56+2*pp3*pp4*s12*s56+2*a4*pp3*pp4*s12*s56-pp2*pp3*s123*s56+2*a4*pp3^2*s123*s56+2*pp2*pp4*s123*s56-2*a4*pp3*pp4*s123*s56+2*a4*pp3^2*s23*s56-2*a4*pp3*pp4*s23*s56-pp3*s12*s23*s56-2*a4*pp3*s12*s23*s56-pp4*s12*s23*s56-2*a4*pp4*s12*s23*s56-2*a4*pp3*s123*s23*s56+2*a4*pp4*s123*s23*s56-pp3^2*s234*s56-2*a4*pp3^2*s234*s56+2*pp3*pp4*s234*s56+2*a4*pp3*pp4*s234*s56+pp3*s12*s234*s56+2*a4*pp3*s12*s234*s56+2*pp4*s12*s234*s56+2*a4*pp4*s12*s234*s56+pp3*s123*s234*s56+2*a4*pp3*s123*s234*s56-2*pp4*s123*s234*s56-2*a4*pp4*s123*s234*s56+2*pp3^2*s34*s56+4*a4*pp3^2*s34*s56-2*pp3*pp4*s34*s56-2*a4*pp3*pp4*s34*s56-2*pp3*s12*s34*s56-4*a4*pp3*s12*s34*s56-2*pp4*s12*s34*s56-2*a4*pp4*s12*s34*s56-pp2*s123*s34*s56+2*pp4*s123*s34*s56+2*a4*pp4*s123*s34*s56-pp3*s23*s34*s56-2*a4*pp3*s23*s34*s56+2*s12*s23*s34*s56+2*a4*s12*s23*s34*s56-s123*s23*s34*s56-2*a4*s123*s23*s34*s56+2*pp3*s234*s34*s56+2*a4*pp3*s234*s34*s56-2*s12*s234*s34*s56-2*a4*s12*s234*s34*s56+2*s123*s234*s34*s56+2*a4*s123*s234*s34*s56-2*pp3*s34^2*s56-2*a4*pp3*s34^2*s56+2*s12*s34^2*s56+2*a4*s12*s34^2*s56-2*s123*s34^2*s56-2*a4*s123*s34^2*s56+pp2*pp3*s56^2-pp3^2*s56^2-2*a4*pp3^2*s56^2+pp3*s23*s56^2+2*a4*pp3*s23*s56^2-2*pp3*s234*s56^2-2*a4*pp3*s234*s56^2+2*pp3*s34*s56^2+2*a4*pp3*s34*s56^2+pp1*((pp4-s34)*(pp4*s12-s123*s34)+pp3^2*s56-pp3*(s34*(s123+s56)+pp4*(s12-2*s34+s56)))+2*a3*(pp2+pp3-s23)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56))))-a1^3*pp1*(2*a3*pp2*pp3*pp4*s12-pp2*pp4^2*s12-2*a3*pp2*pp4^2*s12-2*a3*pp2*pp4*s12^2-2*a3*pp3*pp4*s12^2+pp4^2*s12^2+2*a3*pp4^2*s12^2+2*a3*pp4*s12^3-2*a3*pp2*pp3*s12*s123+pp2*pp4*s12*s123+2*a3*pp2*pp4*s12*s123+2*a3*pp3*pp4*s12*s123-2*a4*pp3*pp4*s12*s123-2*a3*pp4^2*s12*s123+2*a4*pp4^2*s12*s123+2*a3*pp3*s12^2*s123-4*a3*pp4*s12^2*s123+2*a4*pp4*s12^2*s123-2*a3*pp3*s12*s123^2+2*a4*pp3*s12*s123^2+2*a3*pp4*s12*s123^2-2*a4*pp4*s12*s123^2-2*a3*pp3*pp4*s12*s23+2*a4*pp3*pp4*s12*s23+2*a3*pp4^2*s12*s23-2*a4*pp4^2*s12*s23-pp4*s12^2*s23+2*a3*pp4*s12^2*s23-2*a4*pp4*s12^2*s23+2*a3*pp3*s12*s123*s23-2*a4*pp3*s12*s123*s23-2*a3*pp4*s12*s123*s23+2*a4*pp4*s12*s123*s23-pp3*pp4*s12*s234-2*a4*pp3*pp4*s12*s234+2*pp4^2*s12*s234+2*a4*pp4^2*s12*s234+pp4*s12^2*s234+2*a4*pp4*s12^2*s234+2*a4*pp3*s12*s123*s234-pp4*s12*s123*s234-2*a4*pp4*s12*s123*s234-2*a3*pp2*pp3*pp4*s34+2*a3*pp2*pp4*s12*s34+2*a3*pp3*pp4*s12*s34-2*a3*pp4*s12^2*s34+2*a3*pp2*pp3*s123*s34+pp2*pp4*s123*s34+2*a3*pp2*pp4*s123*s34-2*a3*pp3*pp4*s123*s34+2*a4*pp3*pp4*s123*s34+2*a3*pp2*s12*s123*s34-2*a3*pp3*s12*s123*s34-2*pp4*s12*s123*s34-2*a4*pp4*s12*s123*s34-2*a3*s12^2*s123*s34-pp2*s123^2*s34-2*a3*pp2*s123^2*s34+2*a3*pp3*s123^2*s34-2*a4*pp3*s123^2*s34+2*a3*pp4*s123^2*s34-2*a4*pp4*s123^2*s34+4*a3*s12*s123^2*s34-2*a4*s12*s123^2*s34-2*a3*s123^3*s34+2*a4*s123^3*s34+2*a3*pp3*pp4*s23*s34-2*a4*pp3*pp4*s23*s34+pp4*s12*s23*s34-2*a3*pp4*s12*s23*s34+2*a4*pp4*s12*s23*s34-2*a3*pp3*s123*s23*s34+2*a4*pp3*s123*s23*s34-2*a3*pp4*s123*s23*s34+2*a4*pp4*s123*s23*s34+s12*s123*s23*s34-2*a3*s12*s123*s23*s34+2*a4*s12*s123*s23*s34+2*a3*s123^2*s23*s34-2*a4*s123^2*s23*s34+2*pp3*pp4*s234*s34+2*a4*pp3*pp4*s234*s34-2*pp4*s12*s234*s34-2*a4*pp4*s12*s234*s34-pp3*s123*s234*s34-2*a4*pp3*s123*s234*s34-2*pp4*s123*s234*s34-2*a4*pp4*s123*s234*s34-s12*s123*s234*s34-2*a4*s12*s123*s234*s34+s123^2*s234*s34+2*a4*s123^2*s234*s34-2*a3*pp2*s123*s34^2+2*a3*s12*s123*s34^2+s123^2*s34^2-2*a3*s123^2*s34^2+2*a4*s123^2*s34^2-s123*s23*s34^2+2*a3*s123*s23*s34^2-2*a4*s123*s23*s34^2+2*s123*s234*s34^2+2*a4*s123*s234*s34^2-2*a3*pp2*pp3^2*s56+pp2*pp3*pp4*s56+2*a3*pp2*pp3*pp4*s56+2*a3*pp2*pp3*s12*s56+2*a3*pp3^2*s12*s56+pp2*pp4*s12*s56+2*a3*pp2*pp4*s12*s56-2*a3*pp3*pp4*s12*s56+2*a4*pp3*pp4*s12*s56-2*pp4^2*s12*s56-2*a4*pp4^2*s12*s56-2*a3*pp3*s12^2*s56-2*pp4*s12^2*s56-2*a3*pp4*s12^2*s56-2*a4*pp4*s12^2*s56+pp2*pp3*s123*s56+2*a3*pp2*pp3*s123*s56-2*a3*pp3^2*s123*s56+2*a4*pp3^2*s123*s56-2*pp2*pp4*s123*s56-2*a3*pp2*pp4*s123*s56+2*a3*pp3*pp4*s123*s56-2*a4*pp3*pp4*s123*s56-2*pp3*s12*s123*s56-4*a4*pp3*s12*s123*s56+2*pp4*s12*s123*s56+4*a3*pp4*s12*s123*s56+2*a3*pp3*s123^2*s56-2*a4*pp3*s123^2*s56-2*a3*pp4*s123^2*s56+2*a4*pp4*s123^2*s56+2*a3*pp3^2*s23*s56-2*a4*pp3^2*s23*s56-2*a3*pp3*pp4*s23*s56+2*a4*pp3*pp4*s23*s56+pp3*s12*s23*s56-2*a3*pp3*s12*s23*s56+2*a4*pp3*s12*s23*s56+pp4*s12*s23*s56-2*a3*pp4*s12*s23*s56+2*a4*pp4*s12*s23*s56-2*a3*pp3*s123*s23*s56+2*a4*pp3*s123*s23*s56+2*a3*pp4*s123*s23*s56-2*a4*pp4*s123*s23*s56+pp3^2*s234*s56+2*a4*pp3^2*s234*s56-2*pp3*pp4*s234*s56-2*a4*pp3*pp4*s234*s56-pp3*s12*s234*s56-2*a4*pp3*s12*s234*s56-2*pp4*s12*s234*s56-2*a4*pp4*s12*s234*s56-pp3*s123*s234*s56-2*a4*pp3*s123*s234*s56+2*pp4*s123*s234*s56+2*a4*pp4*s123*s234*s56+2*a3*pp2*pp3*s34*s56-2*pp3*pp4*s34*s56-2*a4*pp3*pp4*s34*s56-2*a3*pp2*s12*s34*s56-2*a3*pp3*s12*s34*s56+2*pp4*s12*s34*s56+2*a4*pp4*s12*s34*s56+2*a3*s12^2*s34*s56+pp2*s123*s34*s56+2*a3*pp2*s123*s34*s56+2*a3*pp3*s123*s34*s56+2*pp4*s123*s34*s56+2*a4*pp4*s123*s34*s56+2*s12*s123*s34*s56-4*a3*s12*s123*s34*s56+4*a4*s12*s123*s34*s56-2*s123^2*s34*s56+2*a3*s123^2*s34*s56-4*a4*s123^2*s34*s56+pp3*s23*s34*s56-2*a3*pp3*s23*s34*s56+2*a4*pp3*s23*s34*s56-2*s12*s23*s34*s56+2*a3*s12*s23*s34*s56-2*a4*s12*s23*s34*s56+s123*s23*s34*s56-2*a3*s123*s23*s34*s56+2*a4*s123*s23*s34*s56-2*pp3*s234*s34*s56-2*a4*pp3*s234*s34*s56+2*s12*s234*s34*s56+2*a4*s12*s234*s34*s56-2*s123*s234*s34*s56-2*a4*s123*s234*s34*s56-2*s123*s34^2*s56-2*a4*s123*s34^2*s56-pp2*pp3*s56^2-2*a3*pp2*pp3*s56^2-pp3^2*s56^2-2*a4*pp3^2*s56^2+2*pp3*pp4*s56^2+2*a4*pp3*pp4*s56^2+2*pp3*s12*s56^2+2*a3*pp3*s12*s56^2+2*a4*pp3*s12*s56^2+2*pp4*s12*s56^2+2*a4*pp4*s12*s56^2+2*pp3*s123*s56^2-2*a3*pp3*s123*s56^2+4*a4*pp3*s123*s56^2-2*pp4*s123*s56^2-2*a4*pp4*s123*s56^2-pp3*s23*s56^2+2*a3*pp3*s23*s56^2-2*a4*pp3*s23*s56^2+2*pp3*s234*s56^2+2*a4*pp3*s234*s56^2+2*pp3*s34*s56^2+2*a4*pp3*s34*s56^2-2*s12*s34*s56^2-2*a4*s12*s34*s56^2+2*s123*s34*s56^2+2*a4*s123*s34*s56^2-2*pp3*s56^3-2*a4*pp3*s56^3+2*a2*(pp2-s12)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+pp1*((-1+2*a2)*pp4^2*s12+pp4*(s12+s123)*s34-s123*s34^2+(-1+2*a2)*pp3^2*s56+2*a2*s34*(s123*(s123+s34-s56)+s12*(-s123+s56))+2*a2*pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56))+pp3*(s34*(s123+s56)+pp4*(s12-2*a2*s12+2*(-1+a2)*s34+s56-2*a2*s56)-2*a2*((s34-s56)*s56+s12*(-s123+s56)+s123*(s34+s56)))))+a2^2*(pp1*pp2*pp4^2*s12-pp1*pp4^2*s12*s234-pp2*pp4^2*s12*s234+pp4^2*s12^2*s234+pp4^2*s12*s234^2+pp1^2*pp3*pp4*s34-pp1*pp3*pp4*s12*s34+pp1*pp4^2*s12*s34+pp2*pp4^2*s12*s34-pp4^2*s12^2*s34-pp1*pp2*pp4*s123*s34-pp2*pp4*s12*s123*s34-pp1*pp4*s12*s23*s34+pp4*s12^2*s23*s34-2*pp1*pp3*pp4*s234*s34+pp1*pp4*s12*s234*s34+pp3*pp4*s12*s234*s34-2*pp4^2*s12*s234*s34-pp4*s12^2*s234*s34+pp1*pp4*s123*s234*s34+pp2*pp4*s123*s234*s34-pp4*s12*s123*s234*s34+pp4*s12*s23*s234*s34+pp3*pp4*s234^2*s34-pp4*s12*s234^2*s34-pp4*s123*s234^2*s34+2*pp1*pp3*pp4*s34^2-pp1*pp4*s12*s34^2-pp3*pp4*s12*s34^2+pp4^2*s12*s34^2+pp4*s12^2*s34^2-pp1*pp3*s123*s34^2-pp1*pp4*s123*s34^2-pp2*pp4*s123*s34^2+pp3*s12*s123*s34^2+pp4*s12*s123*s34^2+pp2*s123^2*s34^2-pp4*s12*s23*s34^2+pp1*s123*s23*s34^2-s12*s123*s23*s34^2-2*pp3*pp4*s234*s34^2+2*pp4*s12*s234*s34^2-pp1*s123*s234*s34^2+pp3*s123*s234*s34^2+2*pp4*s123*s234*s34^2+s12*s123*s234*s34^2-s123*s23*s234*s34^2+s123*s234^2*s34^2+pp3*pp4*s34^3-pp4*s12*s34^3+pp1*s123*s34^3-pp3*s123*s34^3-pp4*s123*s34^3-s12*s123*s34^3+s123*s23*s34^3-2*s123*s234*s34^3+s123*s34^4-pp1*pp2*pp3*pp4*s56+pp2^2*pp4*s123*s56-pp2*pp4*s12*s23*s56+pp1*pp3*pp4*s234*s56+pp2*pp3*pp4*s234*s56+pp2*pp4*s12*s234*s56-2*pp3*pp4*s12*s234*s56-2*pp2*pp4*s123*s234*s56+pp4*s12*s23*s234*s56-pp3*pp4*s234^2*s56-pp4*s12*s234^2*s56+pp4*s123*s234^2*s56+pp1*pp3^2*s34*s56-pp1*pp3*pp4*s34*s56-pp2*pp3*pp4*s34*s56-pp2*pp4*s12*s34*s56+2*pp3*pp4*s12*s34*s56-pp2*pp3*s123*s34*s56+2*pp2*pp4*s123*s34*s56-pp1*pp3*s23*s34*s56-pp3*s12*s23*s34*s56-pp4*s12*s23*s34*s56-pp2*s123*s23*s34*s56+s12*s23^2*s34*s56+pp1*pp3*s234*s34*s56-pp3^2*s234*s34*s56+2*pp3*pp4*s234*s34*s56+pp3*s12*s234*s34*s56+2*pp4*s12*s234*s34*s56+pp2*s123*s234*s34*s56-pp3*s123*s234*s34*s56-2*pp4*s123*s234*s34*s56+pp3*s23*s234*s34*s56-2*s12*s23*s234*s34*s56+s123*s23*s234*s34*s56-pp3*s234^2*s34*s56+s12*s234^2*s34*s56-s123*s234^2*s34*s56-pp1*pp3*s34^2*s56+pp3^2*s34^2*s56-pp3*pp4*s34^2*s56-pp3*s12*s34^2*s56-pp4*s12*s34^2*s56-pp2*s123*s34^2*s56+pp3*s123*s34^2*s56+pp4*s123*s34^2*s56-pp3*s23*s34^2*s56+2*s12*s23*s34^2*s56-s123*s23*s34^2*s56+2*pp3*s234*s34^2*s56-2*s12*s234*s34^2*s56+2*s123*s234*s34^2*s56-pp3*s34^3*s56+s12*s34^3*s56-s123*s34^3*s56+pp2*pp3*s23*s56^2-pp2*pp3*s234*s56^2+pp3^2*s234*s56^2-pp3*s23*s234*s56^2+pp3*s234^2*s56^2+pp2*pp3*s34*s56^2-pp3^2*s34*s56^2+pp3*s23*s34*s56^2-2*pp3*s234*s34*s56^2+pp3*s34^2*s56^2+a3^2*(pp2^2+pp2*(4*pp3-2*s23)+(pp3-s23)^2)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+a4^2*(pp3^2+2*pp2*pp4-2*pp3*(s23-s234+s34)+(s23-s234+s34)^2)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+a3*(pp2^2*pp4^2*s12+3*pp2*pp3*pp4^2*s12-2*pp2*pp4^3*s12-3*pp2*pp4^2*s12^2-pp3*pp4^2*s12^2-pp2^2*pp4*s12*s123-3*pp2*pp3*pp4*s12*s123+2*pp2*pp4^2*s12*s123-pp2*pp4^2*s12*s23+pp2*pp4*s12^2*s23+pp3*pp4*s12^2*s23+pp4^2*s12^2*s23+pp2*pp4*s12*s123*s23-pp4*s12^2*s23^2+pp2*pp3*pp4*s12*s234+pp3^2*pp4*s12*s234-2*pp2*pp4^2*s12*s234-2*pp3*pp4^2*s12*s234-pp2*pp4*s12^2*s234-pp3*pp4*s12^2*s234+pp2*pp4*s12*s123*s234+pp3*pp4*s12*s123*s234-pp3*pp4*s12*s23*s234+2*pp4^2*s12*s23*s234+pp4*s12^2*s23*s234-pp4*s12*s123*s23*s234-2*pp2*pp3*pp4^2*s34-4*pp2*pp3*pp4*s12*s34-2*pp3^2*pp4*s12*s34+6*pp2*pp4^2*s12*s34+2*pp3*pp4^2*s12*s34+4*pp2*pp4*s12^2*s34+2*pp3*pp4*s12^2*s34-pp2^2*pp4*s123*s34+pp2*pp3*pp4*s123*s34+2*pp2*pp4^2*s123*s34+4*pp2*pp3*s12*s123*s34+2*pp3^2*s12*s123*s34+pp2^2*s123^2*s34+pp2*pp3*s123^2*s34-2*pp2*pp4*s123^2*s34-pp2*pp4*s12*s23*s34+pp3*pp4*s12*s23*s34-2*pp4^2*s12*s23*s34-2*pp4*s12^2*s23*s34+pp2*pp4*s123*s23*s34-pp2*s12*s123*s23*s34-3*pp3*s12*s123*s23*s34-pp2*s123^2*s23*s34+pp4*s12*s23^2*s34+s12*s123*s23^2*s34-2*pp2*pp3*pp4*s234*s34-2*pp3^2*pp4*s234*s34+2*pp2*pp4*s12*s234*s34+2*pp3*pp4*s12*s234*s34+pp2*pp3*s123*s234*s34+pp3^2*s123*s234*s34+2*pp2*pp4*s123*s234*s34+2*pp3*pp4*s123*s234*s34+pp2*s12*s123*s234*s34+pp3*s12*s123*s234*s34-pp2*s123^2*s234*s34-pp3*s123^2*s234*s34+2*pp3*pp4*s23*s234*s34-2*pp4*s12*s23*s234*s34-pp3*s123*s23*s234*s34-2*pp4*s123*s23*s234*s34-s12*s123*s23*s234*s34+s123^2*s23*s234*s34+4*pp2*pp3*pp4*s34^2+2*pp3^2*pp4*s34^2-4*pp2*pp4*s12*s34^2-2*pp3*pp4*s12*s34^2-4*pp2*pp3*s123*s34^2-2*pp3^2*s123*s34^2-6*pp2*pp4*s123*s34^2-2*pp3*pp4*s123*s34^2-4*pp2*s12*s123*s34^2-2*pp3*s12*s123*s34^2+3*pp2*s123^2*s34^2+pp3*s123^2*s34^2-2*pp3*pp4*s23*s34^2+2*pp4*s12*s23*s34^2+pp2*s123*s23*s34^2+3*pp3*s123*s23*s34^2+2*pp4*s123*s23*s34^2+2*s12*s123*s23*s34^2-s123^2*s23*s34^2-s123*s23^2*s34^2-2*pp2*s123*s234*s34^2-2*pp3*s123*s234*s34^2+2*s123*s23*s234*s34^2+4*pp2*s123*s34^3+2*pp3*s123*s34^3-2*s123*s23*s34^3-pp2^2*pp3*pp4*s56-3*pp2*pp3^2*pp4*s56+2*pp2*pp3*pp4^2*s56-pp2^2*pp4*s12*s56+3*pp2*pp3*pp4*s12*s56+2*pp3^2*pp4*s12*s56+2*pp2*pp4^2*s12*s56-pp2^2*pp3*s123*s56-pp2*pp3^2*s123*s56+2*pp2^2*pp4*s123*s56+4*pp2*pp3*pp4*s123*s56-2*pp2*pp4^2*s123*s56+pp2*pp3*pp4*s23*s56-pp2*pp3*s12*s23*s56-pp3^2*s12*s23*s56-3*pp3*pp4*s12*s23*s56+pp2*pp3*s123*s23*s56-2*pp2*pp4*s123*s23*s56+pp3*s12*s23^2*s56+pp4*s12*s23^2*s56-pp2*pp3^2*s234*s56-pp3^3*s234*s56+2*pp2*pp3*pp4*s234*s56+2*pp3^2*pp4*s234*s56+pp2*pp3*s12*s234*s56+pp3^2*s12*s234*s56+2*pp2*pp4*s12*s234*s56+2*pp3*pp4*s12*s234*s56+pp2*pp3*s123*s234*s56+pp3^2*s123*s234*s56-2*pp2*pp4*s123*s234*s56-2*pp3*pp4*s123*s234*s56+pp3^2*s23*s234*s56-2*pp3*pp4*s23*s234*s56-pp3*s12*s23*s234*s56-2*pp4*s12*s23*s234*s56-pp3*s123*s23*s234*s56+2*pp4*s123*s23*s234*s56+4*pp2*pp3^2*s34*s56+2*pp3^3*s34*s56-2*pp2*pp3*pp4*s34*s56-2*pp3^2*pp4*s34*s56-4*pp2*pp3*s12*s34*s56-2*pp3^2*s12*s34*s56-6*pp2*pp4*s12*s34*s56-2*pp3*pp4*s12*s34*s56-pp2^2*s123*s34*s56-3*pp2*pp3*s123*s34*s56+6*pp2*pp4*s123*s34*s56+2*pp3*pp4*s123*s34*s56-pp2*pp3*s23*s34*s56-3*pp3^2*s23*s34*s56+2*pp3*pp4*s23*s34*s56+2*pp2*s12*s23*s34*s56+4*pp3*s12*s23*s34*s56+2*pp4*s12*s23*s34*s56-pp3*s123*s23*s34*s56-2*pp4*s123*s23*s34*s56+pp3*s23^2*s34*s56-2*s12*s23^2*s34*s56+s123*s23^2*s34*s56+2*pp2*pp3*s234*s34*s56+2*pp3^2*s234*s34*s56-2*pp2*s12*s234*s34*s56-2*pp3*s12*s234*s34*s56+2*pp2*s123*s234*s34*s56+2*pp3*s123*s234*s34*s56-2*pp3*s23*s234*s34*s56+2*s12*s23*s234*s34*s56-2*s123*s23*s234*s34*s56-4*pp2*pp3*s34^2*s56-2*pp3^2*s34^2*s56+4*pp2*s12*s34^2*s56+2*pp3*s12*s34^2*s56-4*pp2*s123*s34^2*s56-2*pp3*s123*s34^2*s56+2*pp3*s23*s34^2*s56-2*s12*s23*s34^2*s56+2*s123*s23*s34^2*s56+pp2^2*pp3*s56^2-pp3^3*s56^2-2*pp2*pp3*pp4*s56^2+2*pp3^2*s23*s56^2-pp3*s23^2*s56^2-2*pp2*pp3*s234*s56^2-2*pp3^2*s234*s56^2+2*pp3*s23*s234*s56^2+4*pp2*pp3*s34*s56^2+2*pp3^2*s34*s56^2-2*pp3*s23*s34*s56^2+pp1*(pp2+pp3-s23)*((pp4-s34)*(pp4*s12-s123*s34)+pp3^2*s56-pp3*(s34*(s123+s56)+pp4*(s12-2*s34+s56)))-2*a4*(pp2*(2*pp3+pp4-s23+s234-2*s34)+(pp3-s23)*(pp3-s23+s234-s34))*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56))))-a4*(pp1*(pp3-s23+s234-s34)*((pp4-s34)*(pp4*s12-s123*s34)+pp3^2*s56-pp3*(s34*(s123+s56)+pp4*(s12-2*s34+s56)))-(pp3-s23+s234-s34)*(pp4^2*s12*(s12+2*s234-2*s34)+pp3^2*s56*(s234-2*s34+s56)+s34*(s123^2*(s234-s34)+s12*s123*(s23-s234+2*s34)-s123*(s23-2*s234+2*s34)*(s34-s56)-2*s12*(s23-s234+s34)*s56)-pp3*(2*s12*s123*s34-2*s123*s34^2+s12*(-s23+s234-2*s34)*s56-(s23-2*s234+2*s34)*(s34-s56)*s56+s123*s234*(s34+s56))+pp4*(s12^2*(-s23+s234-2*s34)+2*(pp3-s123)*(s234-s34)*(s34-s56)+s12*(-(s123*s234)+(s23-2*s234+2*s34)*(s34+s56)-pp3*(s234-2*s34+2*s56))))+pp2*(-2*pp4^3*s12-s123*s34*(s23-s234+s34)*(s123-s56)+pp3^2*s56*(-3*pp4-s123+s56)+pp4^2*(-2*s12^2+2*s123*(s34-s56)+s12*(2*s123-s23+s234+s34+2*s56))+pp4*(s12*s123*(s23-s234+3*s34)+s12*(s23-s234-s34)*s56-s123*(2*s123*s34-s23*s34+s234*s34+s34^2+2*s23*s56-2*s234*s56))+pp3*(pp4^2*(3*s12-2*s34+2*s56)+(s123-s56)*(s123*s34+(s23-s234+s34)*s56)+pp4*((s23-s234+3*s34-2*s56)*s56+s12*(-3*s123+s56)+s123*(s34+4*s56))))))+a1^2*(pp1*pp2*pp4^2*s12-2*a4*pp1*pp3*pp4^2*s12-2*a4^2*pp1*pp3*pp4^2*s12+2*a4*pp1*pp4^3*s12+2*a4^2*pp1*pp4^3*s12+2*a4*pp1*pp4^2*s12^2+2*a4^2*pp1*pp4^2*s12^2+3*a4*pp1*pp3*pp4*s12*s123+2*a4^2*pp1*pp3*pp4*s12*s123-3*a4*pp1*pp4^2*s12*s123-2*a4^2*pp1*pp4^2*s12*s123-a4*pp2*pp4^2*s12*s123+a4*pp4^2*s12^2*s123+a4*pp2*pp4*s12*s123^2-a4^2*pp3*pp4*s12*s123^2+a4^2*pp4^2*s12*s123^2+a4^2*pp4*s12^2*s123^2+a4^2*pp3*s12*s123^3-a4^2*pp4*s12*s123^3-a4*pp1*pp3*pp4*s12*s23+a4*pp1*pp4^2*s12*s23+a4*pp2*pp4^2*s12*s23-a4*pp4^2*s12^2*s23-a4*pp2*pp4*s12*s123*s23+2*a4^2*pp3*pp4*s12*s123*s23-2*a4^2*pp4^2*s12*s123*s23-a4*pp4*s12^2*s123*s23-2*a4^2*pp4*s12^2*s123*s23-2*a4^2*pp3*s12*s123^2*s23+2*a4^2*pp4*s12*s123^2*s23-a4^2*pp3*pp4*s12*s23^2+a4^2*pp4^2*s12*s23^2+a4*pp4*s12^2*s23^2+a4^2*pp4*s12^2*s23^2+a4^2*pp3*s12*s123*s23^2-a4^2*pp4*s12*s123*s23^2+a4*pp1*pp3*pp4*s12*s234-pp1*pp4^2*s12*s234-a4*pp1*pp4^2*s12*s234-pp2*pp4^2*s12*s234-a4*pp2*pp4^2*s12*s234+pp4^2*s12^2*s234+a4*pp4^2*s12^2*s234+a4*pp2*pp4*s12*s123*s234-a4*pp3*pp4*s12*s123*s234-2*a4^2*pp3*pp4*s12*s123*s234+2*a4*pp4^2*s12*s123*s234+2*a4^2*pp4^2*s12*s123*s234+a4*pp4*s12^2*s123*s234+2*a4^2*pp4*s12^2*s123*s234+2*a4^2*pp3*s12*s123^2*s234-a4*pp4*s12*s123^2*s234-2*a4^2*pp4*s12*s123^2*s234+a4*pp3*pp4*s12*s23*s234+2*a4^2*pp3*pp4*s12*s23*s234-2*a4*pp4^2*s12*s23*s234-2*a4^2*pp4^2*s12*s23*s234-2*a4*pp4*s12^2*s23*s234-2*a4^2*pp4*s12^2*s23*s234-2*a4^2*pp3*s12*s123*s23*s234+a4*pp4*s12*s123*s23*s234+2*a4^2*pp4*s12*s123*s23*s234-a4*pp3*pp4*s12*s234^2-a4^2*pp3*pp4*s12*s234^2+pp4^2*s12*s234^2+2*a4*pp4^2*s12*s234^2+a4^2*pp4^2*s12*s234^2+a4*pp4*s12^2*s234^2+a4^2*pp4*s12^2*s234^2+a4^2*pp3*s12*s123*s234^2-a4*pp4*s12*s123*s234^2-a4^2*pp4*s12*s123*s234^2+pp1^2*pp3*pp4*s34+2*a4*pp1*pp3*pp4^2*s34+2*a4^2*pp1*pp3*pp4^2*s34-2*a4*pp1*pp4^2*s12*s34-2*a4^2*pp1*pp4^2*s12*s34-pp1*pp2*pp4*s123*s34-4*a4*pp1*pp3*pp4*s123*s34-2*a4^2*pp1*pp3*pp4*s123*s34-2*a4*pp1*pp4^2*s123*s34-2*a4^2*pp1*pp4^2*s123*s34-a4*pp1*pp4*s12*s123*s34-2*a4^2*pp1*pp4*s12*s123*s34+a4*pp1*pp3*s123^2*s34+3*a4*pp1*pp4*s123^2*s34+2*a4^2*pp1*pp4*s123^2*s34+a4*pp2*pp4*s123^2*s34+a4^2*pp3*pp4*s123^2*s34-2*a4*pp4*s12*s123^2*s34-a4^2*pp4*s12*s123^2*s34-a4*pp2*s123^3*s34-a4^2*pp3*s123^3*s34-a4^2*pp4*s123^3*s34-a4^2*s12*s123^3*s34+a4^2*s123^4*s34+2*a4*pp1*pp3*pp4*s23*s34-pp1*pp4*s12*s23*s34-a4*pp1*pp4*s12*s23*s34-a4*pp1*pp3*s123*s23*s34-a4*pp1*pp4*s123*s23*s34-a4*pp2*pp4*s123*s23*s34-2*a4^2*pp3*pp4*s123*s23*s34+3*a4*pp4*s12*s123*s23*s34+2*a4^2*pp4*s12*s123*s23*s34+a4*pp2*s123^2*s23*s34+2*a4^2*pp3*s123^2*s23*s34+2*a4^2*pp4*s123^2*s23*s34+a4*s12*s123^2*s23*s34+2*a4^2*s12*s123^2*s23*s34-2*a4^2*s123^3*s23*s34+a4^2*pp3*pp4*s23^2*s34-a4*pp4*s12*s23^2*s34-a4^2*pp4*s12*s23^2*s34-a4^2*pp3*s123*s23^2*s34-a4^2*pp4*s123*s23^2*s34-a4*s12*s123*s23^2*s34-a4^2*s12*s123*s23^2*s34+a4^2*s123^2*s23^2*s34-2*pp1*pp3*pp4*s234*s34-2*a4*pp1*pp3*pp4*s234*s34+pp1*pp4*s12*s234*s34+a4*pp1*pp4*s12*s234*s34+a4*pp1*pp3*s123*s234*s34+pp1*pp4*s123*s234*s34+a4*pp1*pp4*s123*s234*s34+pp2*pp4*s123*s234*s34+a4*pp2*pp4*s123*s234*s34+2*a4*pp3*pp4*s123*s234*s34+2*a4^2*pp3*pp4*s123*s234*s34-2*pp4*s12*s123*s234*s34-4*a4*pp4*s12*s123*s234*s34-2*a4^2*pp4*s12*s123*s234*s34-a4*pp2*s123^2*s234*s34-a4*pp3*s123^2*s234*s34-2*a4^2*pp3*s123^2*s234*s34-2*a4*pp4*s123^2*s234*s34-2*a4^2*pp4*s123^2*s234*s34-a4*s12*s123^2*s234*s34-2*a4^2*s12*s123^2*s234*s34+a4*s123^3*s234*s34+2*a4^2*s123^3*s234*s34-2*a4*pp3*pp4*s23*s234*s34-2*a4^2*pp3*pp4*s23*s234*s34+pp4*s12*s23*s234*s34+3*a4*pp4*s12*s23*s234*s34+2*a4^2*pp4*s12*s23*s234*s34+a4*pp3*s123*s23*s234*s34+2*a4^2*pp3*s123*s23*s234*s34+2*a4*pp4*s123*s23*s234*s34+2*a4^2*pp4*s123*s23*s234*s34+2*a4*s12*s123*s23*s234*s34+2*a4^2*s12*s123*s23*s234*s34-a4*s123^2*s23*s234*s34-2*a4^2*s123^2*s23*s234*s34+pp3*pp4*s234^2*s34+2*a4*pp3*pp4*s234^2*s34+a4^2*pp3*pp4*s234^2*s34-pp4*s12*s234^2*s34-2*a4*pp4*s12*s234^2*s34-a4^2*pp4*s12*s234^2*s34-a4*pp3*s123*s234^2*s34-a4^2*pp3*s123*s234^2*s34-pp4*s123*s234^2*s34-2*a4*pp4*s123*s234^2*s34-a4^2*pp4*s123*s234^2*s34-a4*s12*s123*s234^2*s34-a4^2*s12*s123*s234^2*s34+a4*s123^2*s234^2*s34+a4^2*s123^2*s234^2*s34+2*a4*pp1*pp4*s123*s34^2+2*a4^2*pp1*pp4*s123*s34^2-a4*pp1*s123^2*s34^2+a4*s123^3*s34^2+a4^2*s123^3*s34^2+pp1*s123*s23*s34^2+a4*pp1*s123*s23*s34^2-2*a4*s123^2*s23*s34^2-2*a4^2*s123^2*s23*s34^2+a4*s123*s23^2*s34^2+a4^2*s123*s23^2*s34^2-pp1*s123*s234*s34^2-a4*pp1*s123*s234*s34^2+s123^2*s234*s34^2+3*a4*s123^2*s234*s34^2+2*a4^2*s123^2*s234*s34^2-s123*s23*s234*s34^2-3*a4*s123*s23*s234*s34^2-2*a4^2*s123*s23*s234*s34^2+s123*s234^2*s34^2+2*a4*s123*s234^2*s34^2+a4^2*s123*s234^2*s34^2-pp1*pp2*pp3*pp4*s56+2*a4*pp1*pp3^2*pp4*s56+2*a4^2*pp1*pp3^2*pp4*s56-2*a4*pp1*pp3*pp4^2*s56-2*a4^2*pp1*pp3*pp4^2*s56-pp1*pp3*pp4*s12*s56-3*a4*pp1*pp3*pp4*s12*s56-2*a4^2*pp1*pp3*pp4*s12*s56+pp1*pp4^2*s12*s56-a4*pp1*pp4^2*s12*s56-2*a4^2*pp1*pp4^2*s12*s56+pp2*pp4^2*s12*s56+a4*pp2*pp4^2*s12*s56-pp4^2*s12^2*s56-a4*pp4^2*s12^2*s56-a4*pp1*pp3^2*s123*s56+pp2^2*pp4*s123*s56-a4*pp1*pp3*pp4*s123*s56-2*a4^2*pp1*pp3*pp4*s123*s56+a4*pp2*pp3*pp4*s123*s56+2*a4*pp1*pp4^2*s123*s56+2*a4^2*pp1*pp4^2*s123*s56-pp2*pp4*s12*s123*s56+2*a4^2*pp3*pp4*s12*s123*s56-2*a4*pp4^2*s12*s123*s56-2*a4^2*pp4^2*s12*s123*s56-2*a4*pp4*s12^2*s123*s56-2*a4^2*pp4*s12^2*s123*s56+a4*pp2*pp3*s123^2*s56+a4^2*pp3^2*s123^2*s56-2*a4*pp2*pp4*s123^2*s56-a4^2*pp3*pp4*s123^2*s56-2*a4*pp3*s12*s123^2*s56-3*a4^2*pp3*s12*s123^2*s56+2*a4*pp4*s12*s123^2*s56+a4^2*pp4*s12*s123^2*s56-a4^2*pp3*s123^3*s56+a4^2*pp4*s123^3*s56+a4*pp1*pp3^2*s23*s56-a4*pp1*pp3*pp4*s23*s56-a4*pp2*pp3*pp4*s23*s56-pp2*pp4*s12*s23*s56-a4*pp2*pp4*s12*s23*s56-2*a4^2*pp3*pp4*s12*s23*s56+2*a4*pp4^2*s12*s23*s56+2*a4^2*pp4^2*s12*s23*s56+pp4*s12^2*s23*s56+3*a4*pp4*s12^2*s23*s56+2*a4^2*pp4*s12^2*s23*s56-a4*pp2*pp3*s123*s23*s56-2*a4^2*pp3^2*s123*s23*s56+2*a4*pp2*pp4*s123*s23*s56+2*a4^2*pp3*pp4*s123*s23*s56+3*a4*pp3*s12*s123*s23*s56+4*a4^2*pp3*s12*s123*s23*s56-a4*pp4*s12*s123*s23*s56+2*a4^2*pp3*s123^2*s23*s56-2*a4^2*pp4*s123^2*s23*s56+a4^2*pp3^2*s23^2*s56-a4^2*pp3*pp4*s23^2*s56-a4*pp3*s12*s23^2*s56-a4^2*pp3*s12*s23^2*s56-a4*pp4*s12*s23^2*s56-a4^2*pp4*s12*s23^2*s56-a4^2*pp3*s123*s23^2*s56+a4^2*pp4*s123*s23^2*s56-a4*pp1*pp3^2*s234*s56+pp1*pp3*pp4*s234*s56+a4*pp1*pp3*pp4*s234*s56+pp2*pp3*pp4*s234*s56+a4*pp2*pp3*pp4*s234*s56+pp2*pp4*s12*s234*s56+a4*pp2*pp4*s12*s234*s56-pp3*pp4*s12*s234*s56+a4*pp3*pp4*s12*s234*s56+2*a4^2*pp3*pp4*s12*s234*s56-2*pp4^2*s12*s234*s56-4*a4*pp4^2*s12*s234*s56-2*a4^2*pp4^2*s12*s234*s56-pp4*s12^2*s234*s56-3*a4*pp4*s12^2*s234*s56-2*a4^2*pp4*s12^2*s234*s56+a4*pp2*pp3*s123*s234*s56+a4*pp3^2*s123*s234*s56+2*a4^2*pp3^2*s123*s234*s56-2*pp2*pp4*s123*s234*s56-2*a4*pp2*pp4*s123*s234*s56-2*a4*pp3*pp4*s123*s234*s56-2*a4^2*pp3*pp4*s123*s234*s56-3*a4*pp3*s12*s123*s234*s56-4*a4^2*pp3*s12*s123*s234*s56+pp4*s12*s123*s234*s56+a4*pp4*s12*s123*s234*s56-a4*pp3*s123^2*s234*s56-2*a4^2*pp3*s123^2*s234*s56+2*a4*pp4*s123^2*s234*s56+2*a4^2*pp4*s123^2*s234*s56-a4*pp3^2*s23*s234*s56-2*a4^2*pp3^2*s23*s234*s56+2*a4*pp3*pp4*s23*s234*s56+2*a4^2*pp3*pp4*s23*s234*s56+2*a4*pp3*s12*s23*s234*s56+2*a4^2*pp3*s12*s23*s234*s56+pp4*s12*s23*s234*s56+3*a4*pp4*s12*s23*s234*s56+2*a4^2*pp4*s12*s23*s234*s56+a4*pp3*s123*s23*s234*s56+2*a4^2*pp3*s123*s23*s234*s56-2*a4*pp4*s123*s23*s234*s56-2*a4^2*pp4*s123*s23*s234*s56+a4*pp3^2*s234^2*s56+a4^2*pp3^2*s234^2*s56-pp3*pp4*s234^2*s56-2*a4*pp3*pp4*s234^2*s56-a4^2*pp3*pp4*s234^2*s56-a4*pp3*s12*s234^2*s56-a4^2*pp3*s12*s234^2*s56-pp4*s12*s234^2*s56-2*a4*pp4*s12*s234^2*s56-a4^2*pp4*s12*s234^2*s56-a4*pp3*s123*s234^2*s56-a4^2*pp3*s123*s234^2*s56+pp4*s123*s234^2*s56+2*a4*pp4*s123*s234^2*s56+a4^2*pp4*s123*s234^2*s56+2*pp1*pp3*pp4*s34*s56-2*a4^2*pp1*pp3*pp4*s34*s56-pp1*pp4*s12*s34*s56+a4*pp1*pp4*s12*s34*s56+2*a4^2*pp1*pp4*s12*s34*s56-pp1*pp3*s123*s34*s56-pp1*pp4*s123*s34*s56-3*a4*pp1*pp4*s123*s34*s56-2*a4^2*pp1*pp4*s123*s34*s56-pp2*pp4*s123*s34*s56-a4*pp2*pp4*s123*s34*s56-2*a4*pp3*pp4*s123*s34*s56-2*a4^2*pp3*pp4*s123*s34*s56+2*pp4*s12*s123*s34*s56+4*a4*pp4*s12*s123*s34*s56+2*a4^2*pp4*s12*s123*s34*s56+pp2*s123^2*s34*s56+2*a4*pp2*s123^2*s34*s56+a4^2*pp3*s123^2*s34*s56+2*a4*pp4*s123^2*s34*s56+2*a4^2*pp4*s123^2*s34*s56+2*a4*s12*s123^2*s34*s56+3*a4^2*s12*s123^2*s34*s56-2*a4*s123^3*s34*s56-3*a4^2*s123^3*s34*s56-pp1*pp3*s23*s34*s56-a4*pp1*pp3*s23*s34*s56+2*a4*pp3*pp4*s23*s34*s56+2*a4^2*pp3*pp4*s23*s34*s56-pp4*s12*s23*s34*s56-3*a4*pp4*s12*s23*s34*s56-2*a4^2*pp4*s12*s23*s34*s56-pp2*s123*s23*s34*s56-a4*pp2*s123*s23*s34*s56+a4*pp3*s123*s23*s34*s56-2*a4*pp4*s123*s23*s34*s56-2*a4^2*pp4*s123*s23*s34*s56-s12*s123*s23*s34*s56-5*a4*s12*s123*s23*s34*s56-4*a4^2*s12*s123*s23*s34*s56+3*a4*s123^2*s23*s34*s56+4*a4^2*s123^2*s23*s34*s56-a4*pp3*s23^2*s34*s56-a4^2*pp3*s23^2*s34*s56+s12*s23^2*s34*s56+2*a4*s12*s23^2*s34*s56+a4^2*s12*s23^2*s34*s56-a4*s123*s23^2*s34*s56-a4^2*s123*s23^2*s34*s56+pp1*pp3*s234*s34*s56+a4*pp1*pp3*s234*s34*s56-2*pp3*pp4*s234*s34*s56-4*a4*pp3*pp4*s234*s34*s56-2*a4^2*pp3*pp4*s234*s34*s56+2*pp4*s12*s234*s34*s56+4*a4*pp4*s12*s234*s34*s56+2*a4^2*pp4*s12*s234*s34*s56+pp2*s123*s234*s34*s56+a4*pp2*s123*s234*s34*s56-pp3*s123*s234*s34*s56-a4*pp3*s123*s234*s34*s56+2*pp4*s123*s234*s34*s56+4*a4*pp4*s123*s234*s34*s56+2*a4^2*pp4*s123*s234*s34*s56+s12*s123*s234*s34*s56+5*a4*s12*s123*s234*s34*s56+4*a4^2*s12*s123*s234*s34*s56-s123^2*s234*s34*s56-5*a4*s123^2*s234*s34*s56-4*a4^2*s123^2*s234*s34*s56+pp3*s23*s234*s34*s56+3*a4*pp3*s23*s234*s34*s56+2*a4^2*pp3*s23*s234*s34*s56-2*s12*s23*s234*s34*s56-4*a4*s12*s23*s234*s34*s56-2*a4^2*s12*s23*s234*s34*s56+s123*s23*s234*s34*s56+3*a4*s123*s23*s234*s34*s56+2*a4^2*s123*s23*s234*s34*s56-pp3*s234^2*s34*s56-2*a4*pp3*s234^2*s34*s56-a4^2*pp3*s234^2*s34*s56+s12*s234^2*s34*s56+2*a4*s12*s234^2*s34*s56+a4^2*s12*s234^2*s34*s56-s123*s234^2*s34*s56-2*a4*s123*s234^2*s34*s56-a4^2*s123*s234^2*s34*s56+pp1*s123*s34^2*s56+a4*pp1*s123*s34^2*s56-s123^2*s34^2*s56-3*a4*s123^2*s34^2*s56-2*a4^2*s123^2*s34^2*s56+s123*s23*s34^2*s56+3*a4*s123*s23*s34^2*s56+2*a4^2*s123*s23*s34^2*s56-2*s123*s234*s34^2*s56-4*a4*s123*s234*s34^2*s56-2*a4^2*s123*s234*s34^2*s56+pp1*pp3^2*s56^2+a4*pp1*pp3^2*s56^2-pp1*pp3*pp4*s56^2+a4*pp1*pp3*pp4*s56^2+2*a4^2*pp1*pp3*pp4*s56^2-pp2*pp3*pp4*s56^2-a4*pp2*pp3*pp4*s56^2-pp2*pp4*s12*s56^2-a4*pp2*pp4*s12*s56^2+pp3*pp4*s12*s56^2-a4^2*pp3*pp4*s12*s56^2+pp4^2*s12*s56^2+2*a4*pp4^2*s12*s56^2+a4^2*pp4^2*s12*s56^2+pp4*s12^2*s56^2+2*a4*pp4*s12^2*s56^2+a4^2*pp4*s12^2*s56^2-pp2*pp3*s123*s56^2-2*a4*pp2*pp3*s123*s56^2-a4*pp3^2*s123*s56^2-2*a4^2*pp3^2*s123*s56^2+2*pp2*pp4*s123*s56^2+2*a4*pp2*pp4*s123*s56^2+2*a4*pp3*pp4*s123*s56^2+2*a4^2*pp3*pp4*s123*s56^2+pp3*s12*s123*s56^2+4*a4*pp3*s12*s123*s56^2+3*a4^2*pp3*s12*s123*s56^2-pp4*s12*s123*s56^2+a4^2*pp4*s12*s123*s56^2+2*a4*pp3*s123^2*s56^2+3*a4^2*pp3*s123^2*s56^2-2*a4*pp4*s123^2*s56^2-2*a4^2*pp4*s123^2*s56^2+pp2*pp3*s23*s56^2+a4*pp2*pp3*s23*s56^2+a4*pp3^2*s23*s56^2+2*a4^2*pp3^2*s23*s56^2-2*a4*pp3*pp4*s23*s56^2-2*a4^2*pp3*pp4*s23*s56^2-pp3*s12*s23*s56^2-3*a4*pp3*s12*s23*s56^2-2*a4^2*pp3*s12*s23*s56^2-pp4*s12*s23*s56^2-3*a4*pp4*s12*s23*s56^2-2*a4^2*pp4*s12*s23*s56^2-3*a4*pp3*s123*s23*s56^2-4*a4^2*pp3*s123*s23*s56^2+2*a4*pp4*s123*s23*s56^2+2*a4^2*pp4*s123*s23*s56^2+a4*pp3*s23^2*s56^2+a4^2*pp3*s23^2*s56^2-pp2*pp3*s234*s56^2-a4*pp2*pp3*s234*s56^2-2*a4*pp3^2*s234*s56^2-2*a4^2*pp3^2*s234*s56^2+2*pp3*pp4*s234*s56^2+4*a4*pp3*pp4*s234*s56^2+2*a4^2*pp3*pp4*s234*s56^2+pp3*s12*s234*s56^2+3*a4*pp3*s12*s234*s56^2+2*a4^2*pp3*s12*s234*s56^2+2*pp4*s12*s234*s56^2+4*a4*pp4*s12*s234*s56^2+2*a4^2*pp4*s12*s234*s56^2+pp3*s123*s234*s56^2+5*a4*pp3*s123*s234*s56^2+4*a4^2*pp3*s123*s234*s56^2-2*pp4*s123*s234*s56^2-4*a4*pp4*s123*s234*s56^2-2*a4^2*pp4*s123*s234*s56^2-pp3*s23*s234*s56^2-3*a4*pp3*s23*s234*s56^2-2*a4^2*pp3*s23*s234*s56^2+pp3*s234^2*s56^2+2*a4*pp3*s234^2*s56^2+a4^2*pp3*s234^2*s56^2-pp1*pp3*s34*s56^2-a4*pp1*pp3*s34*s56^2+pp3*pp4*s34*s56^2+2*a4*pp3*pp4*s34*s56^2+a4^2*pp3*pp4*s34*s56^2-pp4*s12*s34*s56^2-2*a4*pp4*s12*s34*s56^2-a4^2*pp4*s12*s34*s56^2-pp2*s123*s34*s56^2-a4*pp2*s123*s34*s56^2+pp3*s123*s34*s56^2+2*a4*pp3*s123*s34*s56^2+a4^2*pp3*s123*s34*s56^2-pp4*s123*s34*s56^2-2*a4*pp4*s123*s34*s56^2-a4^2*pp4*s123*s34*s56^2-s12*s123*s34*s56^2-4*a4*s12*s123*s34*s56^2-3*a4^2*s12*s123*s34*s56^2+s123^2*s34*s56^2+4*a4*s123^2*s34*s56^2+3*a4^2*s123^2*s34*s56^2-pp3*s23*s34*s56^2-3*a4*pp3*s23*s34*s56^2-2*a4^2*pp3*s23*s34*s56^2+2*s12*s23*s34*s56^2+4*a4*s12*s23*s34*s56^2+2*a4^2*s12*s23*s34*s56^2-s123*s23*s34*s56^2-3*a4*s123*s23*s34*s56^2-2*a4^2*s123*s23*s34*s56^2+2*pp3*s234*s34*s56^2+4*a4*pp3*s234*s34*s56^2+2*a4^2*pp3*s234*s34*s56^2-2*s12*s234*s34*s56^2-4*a4*s12*s234*s34*s56^2-2*a4^2*s12*s234*s34*s56^2+2*s123*s234*s34*s56^2+4*a4*s123*s234*s34*s56^2+2*a4^2*s123*s234*s34*s56^2+s123*s34^2*s56^2+2*a4*s123*s34^2*s56^2+a4^2*s123*s34^2*s56^2+pp2*pp3*s56^3+a4*pp2*pp3*s56^3+a4*pp3^2*s56^3+a4^2*pp3^2*s56^3-pp3*pp4*s56^3-2*a4*pp3*pp4*s56^3-a4^2*pp3*pp4*s56^3-pp3*s12*s56^3-2*a4*pp3*s12*s56^3-a4^2*pp3*s12*s56^3-pp4*s12*s56^3-2*a4*pp4*s12*s56^3-a4^2*pp4*s12*s56^3-pp3*s123*s56^3-4*a4*pp3*s123*s56^3-3*a4^2*pp3*s123*s56^3+pp4*s123*s56^3+2*a4*pp4*s123*s56^3+a4^2*pp4*s123*s56^3+pp3*s23*s56^3+3*a4*pp3*s23*s56^3+2*a4^2*pp3*s23*s56^3-2*pp3*s234*s56^3-4*a4*pp3*s234*s56^3-2*a4^2*pp3*s234*s56^3-pp3*s34*s56^3-2*a4*pp3*s34*s56^3-a4^2*pp3*s34*s56^3+s12*s34*s56^3+2*a4*s12*s34*s56^3+a4^2*s12*s34*s56^3-s123*s34*s56^3-2*a4*s123*s34*s56^3-a4^2*s123*s34*s56^3+pp3*s56^4+2*a4*pp3*s56^4+a4^2*pp3*s56^4+a2^2*(pp1^2+pp1*(4*pp2-2*s12)+(pp2-s12)^2)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+a3^2*(pp2^2+2*pp1*pp3-2*pp2*(s12-s123+s23)+(s12-s123+s23)^2)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+a3*(pp1*(2*pp3*pp4^2*s12-2*pp4^3*s12+pp3*pp4*s12^2-3*pp4^2*s12^2-3*pp3*pp4*s12*s123+3*pp4^2*s12*s123+pp3*pp4*s12*s23-pp4^2*s12*s23-2*pp3*pp4^2*s34-4*pp3*pp4*s12*s34+4*pp4^2*s12*s34+3*pp4*s12^2*s34+4*pp3*pp4*s123*s34+2*pp4^2*s123*s34+3*pp3*s12*s123*s34-pp3*s123^2*s34-3*pp4*s123^2*s34-2*pp3*pp4*s23*s34+pp4*s12*s23*s34+pp3*s123*s23*s34+pp4*s123*s23*s34+2*pp3*pp4*s34^2-2*pp4*s12*s34^2-2*pp3*s123*s34^2-4*pp4*s123*s34^2-3*s12*s123*s34^2+3*s123^2*s34^2-s123*s23*s34^2+2*s123*s34^3-2*pp3^2*pp4*s56+2*pp3*pp4^2*s56-pp3^2*s12*s56+3*pp3*pp4*s12*s56+2*pp4^2*s12*s56+pp3^2*s123*s56+pp3*pp4*s123*s56-2*pp4^2*s123*s56-pp3^2*s23*s56+pp3*pp4*s23*s56+2*pp3^2*s34*s56-pp3*s12*s34*s56-4*pp4*s12*s34*s56-3*pp3*s123*s34*s56+4*pp4*s123*s34*s56+pp3*s23*s34*s56-2*pp3*s34^2*s56+2*s12*s34^2*s56-2*s123*s34^2*s56-2*pp3*pp4*s56^2+2*pp3*s34*s56^2+pp2*((pp4-s34)*(pp4*s12-s123*s34)+pp3^2*s56-pp3*(s34*(s123+s56)+pp4*(s12-2*s34+s56)))-2*a4*(pp3+pp4-s34)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56))))-(pp2-s12+s123-s23)*(2*a4*pp3*s12*s123^2-2*a4*pp3*s12*s123*s23+2*a4*pp3*s12*s123*s234-2*a4*pp3*s123^2*s34-2*a4*s12*s123^2*s34+2*a4*s123^3*s34+2*a4*pp3*s123*s23*s34+s12*s123*s23*s34+2*a4*s12*s123*s23*s34-2*a4*s123^2*s23*s34-pp3*s123*s234*s34-2*a4*pp3*s123*s234*s34-s12*s123*s234*s34-2*a4*s12*s123*s234*s34+s123^2*s234*s34+2*a4*s123^2*s234*s34+s123^2*s34^2+2*a4*s123^2*s34^2-s123*s23*s34^2-2*a4*s123*s23*s34^2+2*s123*s234*s34^2+2*a4*s123*s234*s34^2+pp4^2*s12*(s12+2*(s234+a4*(s123-s23+s234-s56)-s56))+2*a4*pp3^2*s123*s56-2*pp3*s12*s123*s56-4*a4*pp3*s12*s123*s56-2*a4*pp3*s123^2*s56-2*a4*pp3^2*s23*s56+pp3*s12*s23*s56+2*a4*pp3*s12*s23*s56+2*a4*pp3*s123*s23*s56+pp3^2*s234*s56+2*a4*pp3^2*s234*s56-pp3*s12*s234*s56-2*a4*pp3*s12*s234*s56-pp3*s123*s234*s56-2*a4*pp3*s123*s234*s56+2*s12*s123*s34*s56+4*a4*s12*s123*s34*s56-2*s123^2*s34*s56-4*a4*s123^2*s34*s56+pp3*s23*s34*s56+2*a4*pp3*s23*s34*s56-2*s12*s23*s34*s56-2*a4*s12*s23*s34*s56+s123*s23*s34*s56+2*a4*s123*s23*s34*s56-2*pp3*s234*s34*s56-2*a4*pp3*s234*s34*s56+2*s12*s234*s34*s56+2*a4*s12*s234*s34*s56-2*s123*s234*s34*s56-2*a4*s123*s234*s34*s56-2*s123*s34^2*s56-2*a4*s123*s34^2*s56-pp3^2*s56^2-2*a4*pp3^2*s56^2+2*pp3*s12*s56^2+2*a4*pp3*s12*s56^2+2*pp3*s123*s56^2+4*a4*pp3*s123*s56^2-pp3*s23*s56^2-2*a4*pp3*s23*s56^2+2*pp3*s234*s56^2+2*a4*pp3*s234*s56^2+2*pp3*s34*s56^2+2*a4*pp3*s34*s56^2-2*s12*s34*s56^2-2*a4*s12*s34*s56^2+2*s123*s34*s56^2+2*a4*s123*s34*s56^2-2*pp3*s56^3-2*a4*pp3*s56^3+pp2*(-(pp4^2*s12)-(s123-s56)*(s123*s34-pp3*s56)+pp4*(s123*s34+pp3*s56-2*s123*s56+s12*(s123+s56)))+pp4*(-(s12^2*s23)-pp3*s12*s234+s12^2*s234-s12*s123*s234-2*s12*s123*s34+s12*s23*s34+2*pp3*s234*s34-2*s12*s234*s34-2*s123*s234*s34-2*s12^2*s56+2*s12*s123*s56+s12*s23*s56-2*pp3*s234*s56-2*s12*s234*s56+2*s123*s234*s56-2*pp3*s34*s56+2*s12*s34*s56+2*s123*s34*s56+2*pp3*s56^2+2*s12*s56^2-2*s123*s56^2-2*a4*(s123-s23+s234-s56)*(-s12^2+s123*(s34-s56)+pp3*(s12-s34+s56)+s12*(s123+s34+s56)))))+a2*(2*pp1^2*(-((pp4-s34)*(pp4*s12-s123*s34))-pp3^2*s56+pp3*s34*(s123+s56)+pp3*pp4*(s12-2*s34+s56))-(pp2-s12)*(-(pp4^2*s12^2)+2*a4*pp3*pp4*s12*s123-2*a4*pp4^2*s12*s123-2*a4*pp4*s12^2*s123-2*a4*pp3*s12*s123^2+2*a4*pp4*s12*s123^2-2*a4*pp3*pp4*s12*s23+2*a4*pp4^2*s12*s23+pp4*s12^2*s23+2*a4*pp4*s12^2*s23+2*a4*pp3*s12*s123*s23-2*a4*pp4*s12*s123*s23+pp3*pp4*s12*s234+2*a4*pp3*pp4*s12*s234-2*pp4^2*s12*s234-2*a4*pp4^2*s12*s234-pp4*s12^2*s234-2*a4*pp4*s12^2*s234-2*a4*pp3*s12*s123*s234+pp4*s12*s123*s234+2*a4*pp4*s12*s123*s234-2*a4*pp3*pp4*s123*s34+2*pp4*s12*s123*s34+2*a4*pp4*s12*s123*s34+2*a4*pp3*s123^2*s34+2*a4*pp4*s123^2*s34+2*a4*s12*s123^2*s34-2*a4*s123^3*s34+2*a4*pp3*pp4*s23*s34-pp4*s12*s23*s34-2*a4*pp4*s12*s23*s34-2*a4*pp3*s123*s23*s34-2*a4*pp4*s123*s23*s34-s12*s123*s23*s34-2*a4*s12*s123*s23*s34+2*a4*s123^2*s23*s34-2*pp3*pp4*s234*s34-2*a4*pp3*pp4*s234*s34+2*pp4*s12*s234*s34+2*a4*pp4*s12*s234*s34+pp3*s123*s234*s34+2*a4*pp3*s123*s234*s34+2*pp4*s123*s234*s34+2*a4*pp4*s123*s234*s34+s12*s123*s234*s34+2*a4*s12*s123*s234*s34-s123^2*s234*s34-2*a4*s123^2*s234*s34-s123^2*s34^2-2*a4*s123^2*s34^2+s123*s23*s34^2+2*a4*s123*s23*s34^2-2*s123*s234*s34^2-2*a4*s123*s234*s34^2-2*a4*pp3*pp4*s12*s56+2*pp4^2*s12*s56+2*a4*pp4^2*s12*s56+2*pp4*s12^2*s56+2*a4*pp4*s12^2*s56-2*a4*pp3^2*s123*s56+2*a4*pp3*pp4*s123*s56+2*pp3*s12*s123*s56+4*a4*pp3*s12*s123*s56-2*pp4*s12*s123*s56+2*a4*pp3*s123^2*s56-2*a4*pp4*s123^2*s56+2*a4*pp3^2*s23*s56-2*a4*pp3*pp4*s23*s56-pp3*s12*s23*s56-2*a4*pp3*s12*s23*s56-pp4*s12*s23*s56-2*a4*pp4*s12*s23*s56-2*a4*pp3*s123*s23*s56+2*a4*pp4*s123*s23*s56-pp3^2*s234*s56-2*a4*pp3^2*s234*s56+2*pp3*pp4*s234*s56+2*a4*pp3*pp4*s234*s56+pp3*s12*s234*s56+2*a4*pp3*s12*s234*s56+2*pp4*s12*s234*s56+2*a4*pp4*s12*s234*s56+pp3*s123*s234*s56+2*a4*pp3*s123*s234*s56-2*pp4*s123*s234*s56-2*a4*pp4*s123*s234*s56+2*pp3*pp4*s34*s56+2*a4*pp3*pp4*s34*s56-2*pp4*s12*s34*s56-2*a4*pp4*s12*s34*s56-2*pp4*s123*s34*s56-2*a4*pp4*s123*s34*s56-2*s12*s123*s34*s56-4*a4*s12*s123*s34*s56+2*s123^2*s34*s56+4*a4*s123^2*s34*s56-pp3*s23*s34*s56-2*a4*pp3*s23*s34*s56+2*s12*s23*s34*s56+2*a4*s12*s23*s34*s56-s123*s23*s34*s56-2*a4*s123*s23*s34*s56+2*pp3*s234*s34*s56+2*a4*pp3*s234*s34*s56-2*s12*s234*s34*s56-2*a4*s12*s234*s34*s56+2*s123*s234*s34*s56+2*a4*s123*s234*s34*s56+2*s123*s34^2*s56+2*a4*s123*s34^2*s56+pp3^2*s56^2+2*a4*pp3^2*s56^2-2*pp3*pp4*s56^2-2*a4*pp3*pp4*s56^2-2*pp3*s12*s56^2-2*a4*pp3*s12*s56^2-2*pp4*s12*s56^2-2*a4*pp4*s12*s56^2-2*pp3*s123*s56^2-4*a4*pp3*s123*s56^2+2*pp4*s123*s56^2+2*a4*pp4*s123*s56^2+pp3*s23*s56^2+2*a4*pp3*s23*s56^2-2*pp3*s234*s56^2-2*a4*pp3*s234*s56^2-2*pp3*s34*s56^2-2*a4*pp3*s34*s56^2+2*s12*s34*s56^2+2*a4*s12*s34*s56^2-2*s123*s34*s56^2-2*a4*s123*s34*s56^2+2*pp3*s56^3+2*a4*pp3*s56^3+pp2*(pp4^2*s12+(s123-s56)*(s123*s34-pp3*s56)-pp4*(s123*s34+pp3*s56-2*s123*s56+s12*(s123+s56)))+2*a3*(pp2-s12+s123-s23)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56))))+pp1*(-2*a4*pp3^2*pp4*s12+2*a4*pp3*pp4^2*s12-pp3*pp4*s12^2+2*a4*pp3*pp4*s12^2+3*pp4^2*s12^2+2*a4*pp3^2*s12*s123-4*a4*pp3*pp4*s12*s123+2*a4*pp4^2*s12*s123+2*a4*pp4*s12^2*s123+2*a4*pp3*s12*s123^2-2*a4*pp4*s12*s123^2+4*a4*pp3*pp4*s12*s23-4*a4*pp4^2*s12*s23-2*pp4*s12^2*s23-4*a4*pp4*s12^2*s23-4*a4*pp3*s12*s123*s23+4*a4*pp4*s12*s123*s23-2*pp3*pp4*s12*s234-4*a4*pp3*pp4*s12*s234+4*pp4^2*s12*s234+4*a4*pp4^2*s12*s234+2*pp4*s12^2*s234+4*a4*pp4*s12^2*s234+4*a4*pp3*s12*s123*s234-2*pp4*s12*s123*s234-4*a4*pp4*s12*s123*s234+2*a4*pp3^2*pp4*s34+4*pp3*pp4*s12*s34-2*pp4^2*s12*s34-2*a4*pp4^2*s12*s34-3*pp4*s12^2*s34-2*a4*pp4*s12^2*s34-2*a4*pp3^2*s123*s34-3*pp3*s12*s123*s34-4*a4*pp3*s12*s123*s34-3*pp4*s12*s123*s34-2*a4*pp4*s123^2*s34-2*a4*s12*s123^2*s34+2*a4*s123^3*s34-4*a4*pp3*pp4*s23*s34+2*pp4*s12*s23*s34+4*a4*pp4*s12*s23*s34+4*a4*pp3*s123*s23*s34+4*a4*pp4*s123*s23*s34+2*s12*s123*s23*s34+4*a4*s12*s123*s23*s34-4*a4*s123^2*s23*s34+4*pp3*pp4*s234*s34+4*a4*pp3*pp4*s234*s34-4*pp4*s12*s234*s34-4*a4*pp4*s12*s234*s34-2*pp3*s123*s234*s34-4*a4*pp3*s123*s234*s34-4*pp4*s123*s234*s34-4*a4*pp4*s123*s234*s34-2*s12*s123*s234*s34-4*a4*s12*s123*s234*s34+2*s123^2*s234*s34+4*a4*s123^2*s234*s34-2*pp3*pp4*s34^2-2*a4*pp3*pp4*s34^2+2*pp4*s12*s34^2+2*a4*pp4*s12*s34^2+2*pp3*s123*s34^2+4*a4*pp3*s123*s34^2+2*pp4*s123*s34^2+2*a4*pp4*s123*s34^2+3*s12*s123*s34^2+2*a4*s12*s123*s34^2-2*s123*s23*s34^2-4*a4*s123*s23*s34^2+4*s123*s234*s34^2+4*a4*s123*s234*s34^2-2*s123*s34^3-2*a4*s123*s34^3+2*a4*pp3^3*s56-2*a4*pp3^2*pp4*s56+pp3^2*s12*s56-2*a4*pp3^2*s12*s56-3*pp3*pp4*s12*s56-2*pp4^2*s12*s56-2*a4*pp4^2*s12*s56-2*pp4*s12^2*s56-2*a4*pp4*s12^2*s56-2*pp3*s12*s123*s56-4*a4*pp3*s12*s123*s56+2*pp4*s12*s123*s56-2*a4*pp3*s123^2*s56+2*a4*pp4*s123^2*s56-4*a4*pp3^2*s23*s56+4*a4*pp3*pp4*s23*s56+2*pp3*s12*s23*s56+4*a4*pp3*s12*s23*s56+2*pp4*s12*s23*s56+4*a4*pp4*s12*s23*s56+4*a4*pp3*s123*s23*s56-4*a4*pp4*s123*s23*s56+2*pp3^2*s234*s56+4*a4*pp3^2*s234*s56-4*pp3*pp4*s234*s56-4*a4*pp3*pp4*s234*s56-2*pp3*s12*s234*s56-4*a4*pp3*s12*s234*s56-4*pp4*s12*s234*s56-4*a4*pp4*s12*s234*s56-2*pp3*s123*s234*s56-4*a4*pp3*s123*s234*s56+4*pp4*s123*s234*s56+4*a4*pp4*s123*s234*s56-2*pp3^2*s34*s56-4*a4*pp3^2*s34*s56+pp3*s12*s34*s56+4*a4*pp3*s12*s34*s56+4*pp4*s12*s34*s56+4*a4*pp4*s12*s34*s56+2*s12*s123*s34*s56+4*a4*s12*s123*s34*s56-2*s123^2*s34*s56-4*a4*s123^2*s34*s56+2*pp3*s23*s34*s56+4*a4*pp3*s23*s34*s56-4*s12*s23*s34*s56-4*a4*s12*s23*s34*s56+2*s123*s23*s34*s56+4*a4*s123*s23*s34*s56-4*pp3*s234*s34*s56-4*a4*pp3*s234*s34*s56+4*s12*s234*s34*s56+4*a4*s12*s234*s34*s56-4*s123*s234*s34*s56-4*a4*s123*s234*s34*s56+2*pp3*s34^2*s56+2*a4*pp3*s34^2*s56-2*s12*s34^2*s56-2*a4*s12*s34^2*s56+2*pp3*pp4*s56^2+2*a4*pp3*pp4*s56^2+2*pp3*s12*s56^2+2*a4*pp3*s12*s56^2+2*pp4*s12*s56^2+2*a4*pp4*s12*s56^2+2*pp3*s123*s56^2+4*a4*pp3*s123*s56^2-2*pp4*s123*s56^2-2*a4*pp4*s123*s56^2-2*pp3*s23*s56^2-4*a4*pp3*s23*s56^2+4*pp3*s234*s56^2+4*a4*pp3*s234*s56^2-2*s12*s34*s56^2-2*a4*s12*s34*s56^2+2*s123*s34*s56^2+2*a4*s123*s34*s56^2-2*pp3*s56^3-2*a4*pp3*s56^3-2*a3*(pp3-s12+s123-2*s23)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+pp2*(-((3+4*a3)*pp4^2*s12)-pp3^2*(s56+4*a3*s56)-s34*(s123*(2*s123+s34-2*s56)+4*a3*(s123*(s123+s34-s56)+s12*(-s123+s56)))+pp3*(s123*s34+2*s123*s56+s34*s56-2*s56^2+pp4*(s12+4*a3*s12-2*(1+2*a3)*s34+(3+4*a3)*s56)+4*a3*((s34-s56)*s56+s12*(-s123+s56)+s123*(s34+s56)))+pp4*(s123*(3*s34-4*s56)+s12*(2*s123+s34+2*s56)+4*a3*(-s12^2+s123*(s34-s56)+s12*(s123+s34+s56)))))))-a1*(2*a2^3*pp2*(pp1+pp2-s12)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+(a3^2*pp3+a4*(1+a4)*pp4-a3*(pp4+a4*(pp3+pp4-s34)-s34))*(-(pp2*pp4^2*s12)+pp4^2*s12^2+pp2*pp4*s12*s123-2*a4*pp3*pp4*s12*s123+2*a4*pp4^2*s12*s123+2*a4*pp4*s12^2*s123+2*a4*pp3*s12*s123^2-2*a4*pp4*s12*s123^2+2*a4*pp3*pp4*s12*s23-2*a4*pp4^2*s12*s23-pp4*s12^2*s23-2*a4*pp4*s12^2*s23-2*a4*pp3*s12*s123*s23+2*a4*pp4*s12*s123*s23-pp3*pp4*s12*s234-2*a4*pp3*pp4*s12*s234+2*pp4^2*s12*s234+2*a4*pp4^2*s12*s234+pp4*s12^2*s234+2*a4*pp4*s12^2*s234+2*a4*pp3*s12*s123*s234-pp4*s12*s123*s234-2*a4*pp4*s12*s123*s234+pp2*pp4*s123*s34+2*a4*pp3*pp4*s123*s34-2*pp4*s12*s123*s34-2*a4*pp4*s12*s123*s34-pp2*s123^2*s34-2*a4*pp3*s123^2*s34-2*a4*pp4*s123^2*s34-2*a4*s12*s123^2*s34+2*a4*s123^3*s34-2*a4*pp3*pp4*s23*s34+pp4*s12*s23*s34+2*a4*pp4*s12*s23*s34+2*a4*pp3*s123*s23*s34+2*a4*pp4*s123*s23*s34+s12*s123*s23*s34+2*a4*s12*s123*s23*s34-2*a4*s123^2*s23*s34+2*pp3*pp4*s234*s34+2*a4*pp3*pp4*s234*s34-2*pp4*s12*s234*s34-2*a4*pp4*s12*s234*s34-pp3*s123*s234*s34-2*a4*pp3*s123*s234*s34-2*pp4*s123*s234*s34-2*a4*pp4*s123*s234*s34-s12*s123*s234*s34-2*a4*s12*s123*s234*s34+s123^2*s234*s34+2*a4*s123^2*s234*s34+s123^2*s34^2+2*a4*s123^2*s34^2-s123*s23*s34^2-2*a4*s123*s23*s34^2+2*s123*s234*s34^2+2*a4*s123*s234*s34^2+pp2*pp3*pp4*s56+pp2*pp4*s12*s56+2*a4*pp3*pp4*s12*s56-2*pp4^2*s12*s56-2*a4*pp4^2*s12*s56-2*pp4*s12^2*s56-2*a4*pp4*s12^2*s56+pp2*pp3*s123*s56+2*a4*pp3^2*s123*s56-2*pp2*pp4*s123*s56-2*a4*pp3*pp4*s123*s56-2*pp3*s12*s123*s56-4*a4*pp3*s12*s123*s56+2*pp4*s12*s123*s56-2*a4*pp3*s123^2*s56+2*a4*pp4*s123^2*s56-2*a4*pp3^2*s23*s56+2*a4*pp3*pp4*s23*s56+pp3*s12*s23*s56+2*a4*pp3*s12*s23*s56+pp4*s12*s23*s56+2*a4*pp4*s12*s23*s56+2*a4*pp3*s123*s23*s56-2*a4*pp4*s123*s23*s56+pp3^2*s234*s56+2*a4*pp3^2*s234*s56-2*pp3*pp4*s234*s56-2*a4*pp3*pp4*s234*s56-pp3*s12*s234*s56-2*a4*pp3*s12*s234*s56-2*pp4*s12*s234*s56-2*a4*pp4*s12*s234*s56-pp3*s123*s234*s56-2*a4*pp3*s123*s234*s56+2*pp4*s123*s234*s56+2*a4*pp4*s123*s234*s56-2*pp3*pp4*s34*s56-2*a4*pp3*pp4*s34*s56+2*pp4*s12*s34*s56+2*a4*pp4*s12*s34*s56+pp2*s123*s34*s56+2*pp4*s123*s34*s56+2*a4*pp4*s123*s34*s56+2*s12*s123*s34*s56+4*a4*s12*s123*s34*s56-2*s123^2*s34*s56-4*a4*s123^2*s34*s56+pp3*s23*s34*s56+2*a4*pp3*s23*s34*s56-2*s12*s23*s34*s56-2*a4*s12*s23*s34*s56+s123*s23*s34*s56+2*a4*s123*s23*s34*s56-2*pp3*s234*s34*s56-2*a4*pp3*s234*s34*s56+2*s12*s234*s34*s56+2*a4*s12*s234*s34*s56-2*s123*s234*s34*s56-2*a4*s123*s234*s34*s56-2*s123*s34^2*s56-2*a4*s123*s34^2*s56-pp2*pp3*s56^2-pp3^2*s56^2-2*a4*pp3^2*s56^2+2*pp3*pp4*s56^2+2*a4*pp3*pp4*s56^2+2*pp3*s12*s56^2+2*a4*pp3*s12*s56^2+2*pp4*s12*s56^2+2*a4*pp4*s12*s56^2+2*pp3*s123*s56^2+4*a4*pp3*s123*s56^2-2*pp4*s123*s56^2-2*a4*pp4*s123*s56^2-pp3*s23*s56^2-2*a4*pp3*s23*s56^2+2*pp3*s234*s56^2+2*a4*pp3*s234*s56^2+2*pp3*s34*s56^2+2*a4*pp3*s34*s56^2-2*s12*s34*s56^2-2*a4*s12*s34*s56^2+2*s123*s34*s56^2+2*a4*s123*s34*s56^2-2*pp3*s56^3-2*a4*pp3*s56^3+pp1*(-((pp4-s34)*(pp4*s12-s123*s34))-pp3^2*s56+pp3*s34*(s123+s56)+pp3*pp4*(s12-2*s34+s56))-2*a3*(pp2-s12+s123-s23)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56))))+a2^2*(-2*a4*pp2*pp3^2*pp4*s12-2*pp2^2*pp4^2*s12+2*a4*pp2*pp3*pp4^2*s12+2*a4*pp2*pp3*pp4*s12^2+2*a4*pp3^2*pp4*s12^2+3*pp2*pp4^2*s12^2-2*a4*pp3*pp4^2*s12^2-2*a4*pp3*pp4*s12^3-pp4^2*s12^3+2*a4*pp2*pp3^2*s12*s123+2*pp2^2*pp4*s12*s123-4*a4*pp2*pp3*pp4*s12*s123+2*a4*pp2*pp4^2*s12*s123-2*a4*pp3^2*s12^2*s123-pp2*pp4*s12^2*s123+2*a4*pp2*pp4*s12^2*s123+2*a4*pp3*pp4*s12^2*s123+2*a4*pp2*pp3*s12*s123^2-2*a4*pp2*pp4*s12*s123^2+4*a4*pp2*pp3*pp4*s12*s23-4*a4*pp2*pp4^2*s12*s23-2*pp2*pp4*s12^2*s23-4*a4*pp2*pp4*s12^2*s23-2*a4*pp3*pp4*s12^2*s23+2*a4*pp4^2*s12^2*s23+pp4*s12^3*s23+2*a4*pp4*s12^3*s23-4*a4*pp2*pp3*s12*s123*s23+4*a4*pp2*pp4*s12*s123*s23+2*a4*pp3*s12^2*s123*s23-2*a4*pp4*s12^2*s123*s23-2*pp2*pp3*pp4*s12*s234-4*a4*pp2*pp3*pp4*s12*s234+4*pp2*pp4^2*s12*s234+4*a4*pp2*pp4^2*s12*s234+2*pp2*pp4*s12^2*s234+4*a4*pp2*pp4*s12^2*s234+pp3*pp4*s12^2*s234+2*a4*pp3*pp4*s12^2*s234-2*pp4^2*s12^2*s234-2*a4*pp4^2*s12^2*s234-pp4*s12^3*s234-2*a4*pp4*s12^3*s234+4*a4*pp2*pp3*s12*s123*s234-2*pp2*pp4*s12*s123*s234-4*a4*pp2*pp4*s12*s123*s234-2*a4*pp3*s12^2*s123*s234+pp4*s12^2*s123*s234+2*a4*pp4*s12^2*s123*s234+2*a4*pp2*pp3^2*pp4*s34+2*pp2*pp3*pp4*s12*s34-2*a4*pp3^2*pp4*s12*s34-2*pp2*pp4^2*s12*s34-2*a4*pp2*pp4^2*s12*s34-2*pp2*pp4*s12^2*s34-2*a4*pp2*pp4*s12^2*s34-2*pp3*pp4*s12^2*s34+2*pp4^2*s12^2*s34+2*a4*pp4^2*s12^2*s34+2*pp4*s12^3*s34+2*a4*pp4*s12^3*s34-2*a4*pp2*pp3^2*s123*s34+2*pp2^2*pp4*s123*s34-2*pp2*pp3*s12*s123*s34-4*a4*pp2*pp3*s12*s123*s34+2*a4*pp3^2*s12*s123*s34-3*pp2*pp4*s12*s123*s34+2*a4*pp3*pp4*s12*s123*s34+2*pp3*s12^2*s123*s34+4*a4*pp3*s12^2*s123*s34-2*a4*pp4*s12^2*s123*s34-2*pp2^2*s123^2*s34-2*a4*pp2*pp4*s123^2*s34+pp2*s12*s123^2*s34-2*a4*pp2*s12*s123^2*s34-2*a4*pp3*s12*s123^2*s34+2*a4*pp2*s123^3*s34-4*a4*pp2*pp3*pp4*s23*s34+2*pp2*pp4*s12*s23*s34+4*a4*pp2*pp4*s12*s23*s34+2*a4*pp3*pp4*s12*s23*s34-pp4*s12^2*s23*s34-2*a4*pp4*s12^2*s23*s34+4*a4*pp2*pp3*s123*s23*s34+4*a4*pp2*pp4*s123*s23*s34+2*pp2*s12*s123*s23*s34+4*a4*pp2*s12*s123*s23*s34-2*a4*pp3*s12*s123*s23*s34-2*a4*pp4*s12*s123*s23*s34-s12^2*s123*s23*s34-2*a4*s12^2*s123*s23*s34-4*a4*pp2*s123^2*s23*s34+2*a4*s12*s123^2*s23*s34+4*pp2*pp3*pp4*s234*s34+4*a4*pp2*pp3*pp4*s234*s34-4*pp2*pp4*s12*s234*s34-4*a4*pp2*pp4*s12*s234*s34-2*pp3*pp4*s12*s234*s34-2*a4*pp3*pp4*s12*s234*s34+2*pp4*s12^2*s234*s34+2*a4*pp4*s12^2*s234*s34-2*pp2*pp3*s123*s234*s34-4*a4*pp2*pp3*s123*s234*s34-4*pp2*pp4*s123*s234*s34-4*a4*pp2*pp4*s123*s234*s34-2*pp2*s12*s123*s234*s34-4*a4*pp2*s12*s123*s234*s34+pp3*s12*s123*s234*s34+2*a4*pp3*s12*s123*s234*s34+2*pp4*s12*s123*s234*s34+2*a4*pp4*s12*s123*s234*s34+s12^2*s123*s234*s34+2*a4*s12^2*s123*s234*s34+2*pp2*s123^2*s234*s34+4*a4*pp2*s123^2*s234*s34-s12*s123^2*s234*s34-2*a4*s12*s123^2*s234*s34-2*pp2*pp3*pp4*s34^2-2*a4*pp2*pp3*pp4*s34^2+2*pp2*pp4*s12*s34^2+2*a4*pp2*pp4*s12*s34^2+2*pp3*pp4*s12*s34^2+2*a4*pp3*pp4*s12*s34^2-2*pp4*s12^2*s34^2-2*a4*pp4*s12^2*s34^2+2*pp2*pp3*s123*s34^2+4*a4*pp2*pp3*s123*s34^2+2*pp2*pp4*s123*s34^2+2*a4*pp2*pp4*s123*s34^2+2*pp2*s12*s123*s34^2+2*a4*pp2*s12*s123*s34^2-2*pp3*s12*s123*s34^2-4*a4*pp3*s12*s123*s34^2-2*pp4*s12*s123*s34^2-2*a4*pp4*s12*s123*s34^2-2*s12^2*s123*s34^2-2*a4*s12^2*s123*s34^2+s12*s123^2*s34^2+2*a4*s12*s123^2*s34^2-2*pp2*s123*s23*s34^2-4*a4*pp2*s123*s23*s34^2+s12*s123*s23*s34^2+2*a4*s12*s123*s23*s34^2+4*pp2*s123*s234*s34^2+4*a4*pp2*s123*s234*s34^2-2*s12*s123*s234*s34^2-2*a4*s12*s123*s234*s34^2-2*pp2*s123*s34^3-2*a4*pp2*s123*s34^3+2*s12*s123*s34^3+2*a4*s12*s123*s34^3+2*a4*pp2*pp3^3*s56+2*pp2^2*pp3*pp4*s56-2*a4*pp2*pp3^2*pp4*s56-2*a4*pp2*pp3^2*s12*s56-2*a4*pp3^3*s12*s56+2*pp2^2*pp4*s12*s56-3*pp2*pp3*pp4*s12*s56+2*a4*pp3^2*pp4*s12*s56-2*pp2*pp4^2*s12*s56-2*a4*pp2*pp4^2*s12*s56+2*a4*pp3^2*s12^2*s56-3*pp2*pp4*s12^2*s56-2*a4*pp2*pp4*s12^2*s56+2*pp3*pp4*s12^2*s56+2*a4*pp3*pp4*s12^2*s56+2*pp2^2*pp3*s123*s56-4*pp2^2*pp4*s123*s56-3*pp2*pp3*s12*s123*s56-4*a4*pp2*pp3*s12*s123*s56+2*a4*pp3^2*s12*s123*s56+4*pp2*pp4*s12*s123*s56-2*a4*pp3*pp4*s12*s123*s56-2*a4*pp2*pp3*s123^2*s56+2*a4*pp2*pp4*s123^2*s56-4*a4*pp2*pp3^2*s23*s56+4*a4*pp2*pp3*pp4*s23*s56+2*pp2*pp3*s12*s23*s56+4*a4*pp2*pp3*s12*s23*s56+2*a4*pp3^2*s12*s23*s56+2*pp2*pp4*s12*s23*s56+4*a4*pp2*pp4*s12*s23*s56-2*a4*pp3*pp4*s12*s23*s56-pp3*s12^2*s23*s56-2*a4*pp3*s12^2*s23*s56-pp4*s12^2*s23*s56-2*a4*pp4*s12^2*s23*s56+4*a4*pp2*pp3*s123*s23*s56-4*a4*pp2*pp4*s123*s23*s56-2*a4*pp3*s12*s123*s23*s56+2*a4*pp4*s12*s123*s23*s56+2*pp2*pp3^2*s234*s56+4*a4*pp2*pp3^2*s234*s56-4*pp2*pp3*pp4*s234*s56-4*a4*pp2*pp3*pp4*s234*s56-2*pp2*pp3*s12*s234*s56-4*a4*pp2*pp3*s12*s234*s56-pp3^2*s12*s234*s56-2*a4*pp3^2*s12*s234*s56-4*pp2*pp4*s12*s234*s56-4*a4*pp2*pp4*s12*s234*s56+2*pp3*pp4*s12*s234*s56+2*a4*pp3*pp4*s12*s234*s56+pp3*s12^2*s234*s56+2*a4*pp3*s12^2*s234*s56+2*pp4*s12^2*s234*s56+2*a4*pp4*s12^2*s234*s56-2*pp2*pp3*s123*s234*s56-4*a4*pp2*pp3*s123*s234*s56+4*pp2*pp4*s123*s234*s56+4*a4*pp2*pp4*s123*s234*s56+pp3*s12*s123*s234*s56+2*a4*pp3*s12*s123*s234*s56-2*pp4*s12*s123*s234*s56-2*a4*pp4*s12*s123*s234*s56-2*pp2*pp3^2*s34*s56-4*a4*pp2*pp3^2*s34*s56+2*pp2*pp3*s12*s34*s56+4*a4*pp2*pp3*s12*s34*s56+2*pp3^2*s12*s34*s56+4*a4*pp3^2*s12*s34*s56+4*pp2*pp4*s12*s34*s56+4*a4*pp2*pp4*s12*s34*s56-2*pp3*pp4*s12*s34*s56-2*a4*pp3*pp4*s12*s34*s56-2*pp3*s12^2*s34*s56-4*a4*pp3*s12^2*s34*s56-2*pp4*s12^2*s34*s56-2*a4*pp4*s12^2*s34*s56+2*pp2^2*s123*s34*s56+pp2*s12*s123*s34*s56+4*a4*pp2*s12*s123*s34*s56+2*pp4*s12*s123*s34*s56+2*a4*pp4*s12*s123*s34*s56-2*pp2*s123^2*s34*s56-4*a4*pp2*s123^2*s34*s56+2*pp2*pp3*s23*s34*s56+4*a4*pp2*pp3*s23*s34*s56-4*pp2*s12*s23*s34*s56-4*a4*pp2*s12*s23*s34*s56-pp3*s12*s23*s34*s56-2*a4*pp3*s12*s23*s34*s56+2*s12^2*s23*s34*s56+2*a4*s12^2*s23*s34*s56+2*pp2*s123*s23*s34*s56+4*a4*pp2*s123*s23*s34*s56-s12*s123*s23*s34*s56-2*a4*s12*s123*s23*s34*s56-4*pp2*pp3*s234*s34*s56-4*a4*pp2*pp3*s234*s34*s56+4*pp2*s12*s234*s34*s56+4*a4*pp2*s12*s234*s34*s56+2*pp3*s12*s234*s34*s56+2*a4*pp3*s12*s234*s34*s56-2*s12^2*s234*s34*s56-2*a4*s12^2*s234*s34*s56-4*pp2*s123*s234*s34*s56-4*a4*pp2*s123*s234*s34*s56+2*s12*s123*s234*s34*s56+2*a4*s12*s123*s234*s34*s56+2*pp2*pp3*s34^2*s56+2*a4*pp2*pp3*s34^2*s56-2*pp2*s12*s34^2*s56-2*a4*pp2*s12*s34^2*s56-2*pp3*s12*s34^2*s56-2*a4*pp3*s12*s34^2*s56+2*s12^2*s34^2*s56+2*a4*s12^2*s34^2*s56-2*s12*s123*s34^2*s56-2*a4*s12*s123*s34^2*s56-2*pp2^2*pp3*s56^2+2*pp2*pp3*pp4*s56^2+2*a4*pp2*pp3*pp4*s56^2+3*pp2*pp3*s12*s56^2+2*a4*pp2*pp3*s12*s56^2-pp3^2*s12*s56^2-2*a4*pp3^2*s12*s56^2+2*pp2*pp4*s12*s56^2+2*a4*pp2*pp4*s12*s56^2+2*pp2*pp3*s123*s56^2+4*a4*pp2*pp3*s123*s56^2-2*pp2*pp4*s123*s56^2-2*a4*pp2*pp4*s123*s56^2-2*pp2*pp3*s23*s56^2-4*a4*pp2*pp3*s23*s56^2+pp3*s12*s23*s56^2+2*a4*pp3*s12*s23*s56^2+4*pp2*pp3*s234*s56^2+4*a4*pp2*pp3*s234*s56^2-2*pp3*s12*s234*s56^2-2*a4*pp3*s12*s234*s56^2-2*pp2*s12*s34*s56^2-2*a4*pp2*s12*s34*s56^2+2*pp3*s12*s34*s56^2+2*a4*pp3*s12*s34*s56^2+2*pp2*s123*s34*s56^2+2*a4*pp2*s123*s34*s56^2-2*pp2*pp3*s56^3-2*a4*pp2*pp3*s56^3+pp1^2*(-((pp4-s34)*(pp4*s12-s123*s34))-pp3^2*s56+pp3*s34*(s123+s56)+pp3*pp4*(s12-2*s34+s56))-2*a3*(2*pp2^2+pp2*(pp3-2*s12+s123-2*s23)+s12*(-pp3+s23))*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+pp1*(-2*a4*pp3^2*pp4*s12+2*a4*pp3*pp4^2*s12-pp3*pp4*s12^2+2*a4*pp3*pp4*s12^2+2*pp4^2*s12^2+2*a4*pp3^2*s12*s123-2*a4*pp3*pp4*s12*s123+2*a4*pp3*pp4*s12*s23-2*a4*pp4^2*s12*s23-pp4*s12^2*s23-2*a4*pp4*s12^2*s23-2*a4*pp3*s12*s123*s23+2*a4*pp4*s12*s123*s23-pp3*pp4*s12*s234-2*a4*pp3*pp4*s12*s234+2*pp4^2*s12*s234+2*a4*pp4^2*s12*s234+pp4*s12^2*s234+2*a4*pp4*s12^2*s234+2*a4*pp3*s12*s123*s234-pp4*s12*s123*s234-2*a4*pp4*s12*s123*s234+2*a4*pp3^2*pp4*s34+4*pp3*pp4*s12*s34-2*pp4^2*s12*s34-2*a4*pp4^2*s12*s34-3*pp4*s12^2*s34-2*a4*pp4*s12^2*s34-2*a4*pp3^2*s123*s34-2*a4*pp3*pp4*s123*s34-3*pp3*s12*s123*s34-4*a4*pp3*s12*s123*s34-pp4*s12*s123*s34+2*a4*pp4*s12*s123*s34+2*a4*pp3*s123^2*s34-2*a4*pp3*pp4*s23*s34+pp4*s12*s23*s34+2*a4*pp4*s12*s23*s34+2*a4*pp3*s123*s23*s34+2*a4*pp4*s123*s23*s34+s12*s123*s23*s34+2*a4*s12*s123*s23*s34-2*a4*s123^2*s23*s34+2*pp3*pp4*s234*s34+2*a4*pp3*pp4*s234*s34-2*pp4*s12*s234*s34-2*a4*pp4*s12*s234*s34-pp3*s123*s234*s34-2*a4*pp3*s123*s234*s34-2*pp4*s123*s234*s34-2*a4*pp4*s123*s234*s34-s12*s123*s234*s34-2*a4*s12*s123*s234*s34+s123^2*s234*s34+2*a4*s123^2*s234*s34-2*pp3*pp4*s34^2-2*a4*pp3*pp4*s34^2+2*pp4*s12*s34^2+2*a4*pp4*s12*s34^2+2*pp3*s123*s34^2+4*a4*pp3*s123*s34^2+2*pp4*s123*s34^2+2*a4*pp4*s123*s34^2+3*s12*s123*s34^2+2*a4*s12*s123*s34^2-s123^2*s34^2-2*a4*s123^2*s34^2-s123*s23*s34^2-2*a4*s123*s23*s34^2+2*s123*s234*s34^2+2*a4*s123*s234*s34^2-2*s123*s34^3-2*a4*s123*s34^3+2*a4*pp3^3*s56-2*a4*pp3^2*pp4*s56+pp3^2*s12*s56-2*a4*pp3^2*s12*s56-3*pp3*pp4*s12*s56-2*a4*pp3*pp4*s12*s56-2*a4*pp3^2*s123*s56+2*a4*pp3*pp4*s123*s56-2*a4*pp3^2*s23*s56+2*a4*pp3*pp4*s23*s56+pp3*s12*s23*s56+2*a4*pp3*s12*s23*s56+pp4*s12*s23*s56+2*a4*pp4*s12*s23*s56+2*a4*pp3*s123*s23*s56-2*a4*pp4*s123*s23*s56+pp3^2*s234*s56+2*a4*pp3^2*s234*s56-2*pp3*pp4*s234*s56-2*a4*pp3*pp4*s234*s56-pp3*s12*s234*s56-2*a4*pp3*s12*s234*s56-2*pp4*s12*s234*s56-2*a4*pp4*s12*s234*s56-pp3*s123*s234*s56-2*a4*pp3*s123*s234*s56+2*pp4*s123*s234*s56+2*a4*pp4*s123*s234*s56-2*pp3^2*s34*s56-4*a4*pp3^2*s34*s56+2*pp3*pp4*s34*s56+2*a4*pp3*pp4*s34*s56+pp3*s12*s34*s56+4*a4*pp3*s12*s34*s56+2*pp4*s12*s34*s56+2*a4*pp4*s12*s34*s56-2*pp4*s123*s34*s56-2*a4*pp4*s123*s34*s56+pp3*s23*s34*s56+2*a4*pp3*s23*s34*s56-2*s12*s23*s34*s56-2*a4*s12*s23*s34*s56+s123*s23*s34*s56+2*a4*s123*s23*s34*s56-2*pp3*s234*s34*s56-2*a4*pp3*s234*s34*s56+2*s12*s234*s34*s56+2*a4*s12*s234*s34*s56-2*s123*s234*s34*s56-2*a4*s123*s234*s34*s56+2*pp3*s34^2*s56+2*a4*pp3*s34^2*s56-2*s12*s34^2*s56-2*a4*s12*s34^2*s56+2*s123*s34^2*s56+2*a4*s123*s34^2*s56+pp3^2*s56^2+2*a4*pp3^2*s56^2-pp3*s23*s56^2-2*a4*pp3*s23*s56^2+2*pp3*s234*s56^2+2*a4*pp3*s234*s56^2-2*pp3*s34*s56^2-2*a4*pp3*s34*s56^2-2*a3*(pp3-s23)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+pp2*(-((3+2*a3)*pp4^2*s12)-2*(1+a3)*pp3^2*s56-s34*(s123*(s123+2*s34-s56)+2*a3*(s123*(s123+s34-s56)+s12*(-s123+s56)))+pp3*(2*s123*s34+s123*s56+2*s34*s56-s56^2+pp4*(2*(1+a3)*s12-2*(2+a3)*s34+(3+2*a3)*s56)+2*a3*((s34-s56)*s56+s12*(-s123+s56)+s123*(s34+s56)))+pp4*(s123*(3*s34-2*s56)+s12*(s123+2*s34+s56)+2*a3*(-s12^2+s123*(s34-s56)+s12*(s123+s34+s56))))))+a2*(2*pp1*pp2*pp4^2*s12-2*pp1*pp4^2*s12*s234-2*pp2*pp4^2*s12*s234+2*pp4^2*s12^2*s234+2*pp4^2*s12*s234^2+2*pp1^2*pp3*pp4*s34-pp1*pp3*pp4*s12*s34+pp1*pp4^2*s12*s34+pp2*pp4^2*s12*s34-pp4^2*s12^2*s34-2*pp1*pp2*pp4*s123*s34-pp2*pp4*s12*s123*s34-2*pp1*pp4*s12*s23*s34+pp4*s12^2*s23*s34-4*pp1*pp3*pp4*s234*s34+2*pp1*pp4*s12*s234*s34+pp3*pp4*s12*s234*s34-2*pp4^2*s12*s234*s34-pp4*s12^2*s234*s34+2*pp1*pp4*s123*s234*s34+2*pp2*pp4*s123*s234*s34-3*pp4*s12*s123*s234*s34+2*pp4*s12*s23*s234*s34+2*pp3*pp4*s234^2*s34-2*pp4*s12*s234^2*s34-2*pp4*s123*s234^2*s34+2*pp1*pp3*pp4*s34^2-pp1*pp4*s12*s34^2-pp1*pp3*s123*s34^2-pp1*pp4*s123*s34^2-pp2*pp4*s123*s34^2+2*pp4*s12*s123*s34^2+pp2*s123^2*s34^2-pp4*s12*s23*s34^2+2*pp1*s123*s23*s34^2-s12*s123*s23*s34^2-2*pp3*pp4*s234*s34^2+2*pp4*s12*s234*s34^2-2*pp1*s123*s234*s34^2+pp3*s123*s234*s34^2+2*pp4*s123*s234*s34^2+s12*s123*s234*s34^2+s123^2*s234*s34^2-2*s123*s23*s234*s34^2+2*s123*s234^2*s34^2+pp1*s123*s34^3-s123^2*s34^3+s123*s23*s34^3-2*s123*s234*s34^3-2*pp1*pp2*pp3*pp4*s56-pp1*pp3*pp4*s12*s56+pp1*pp4^2*s12*s56+pp2*pp4^2*s12*s56-pp4^2*s12^2*s56+2*pp2^2*pp4*s123*s56-pp2*pp4*s12*s123*s56-2*pp2*pp4*s12*s23*s56+pp4*s12^2*s23*s56+2*pp1*pp3*pp4*s234*s56+2*pp2*pp3*pp4*s234*s56+2*pp2*pp4*s12*s234*s56-3*pp3*pp4*s12*s234*s56-2*pp4^2*s12*s234*s56-pp4*s12^2*s234*s56-4*pp2*pp4*s123*s234*s56+pp4*s12*s123*s234*s56+2*pp4*s12*s23*s234*s56-2*pp3*pp4*s234^2*s56-2*pp4*s12*s234^2*s56+2*pp4*s123*s234^2*s56+pp1*pp3^2*s34*s56+pp1*pp3*pp4*s34*s56-pp2*pp3*pp4*s34*s56-pp1*pp4*s12*s34*s56-pp2*pp4*s12*s34*s56+2*pp4^2*s12*s34*s56+2*pp4*s12^2*s34*s56-pp1*pp3*s123*s34*s56-pp2*pp3*s123*s34*s56-pp1*pp4*s123*s34*s56+pp2*pp4*s123*s34*s56+2*pp3*s12*s123*s34*s56+pp2*s123^2*s34*s56-2*pp1*pp3*s23*s34*s56-pp3*s12*s23*s34*s56-2*pp4*s12*s23*s34*s56-2*pp2*s123*s23*s34*s56-s12*s123*s23*s34*s56+2*s12*s23^2*s34*s56+2*pp1*pp3*s234*s34*s56-pp3^2*s234*s34*s56+pp3*s12*s234*s34*s56+4*pp4*s12*s234*s34*s56+2*pp2*s123*s234*s34*s56-2*pp3*s123*s234*s34*s56+s12*s123*s234*s34*s56-s123^2*s234*s34*s56+2*pp3*s23*s234*s34*s56-4*s12*s23*s234*s34*s56+2*s123*s23*s234*s34*s56-2*pp3*s234^2*s34*s56+2*s12*s234^2*s34*s56-2*s123*s234^2*s34*s56-pp1*pp3*s34^2*s56+2*pp3*pp4*s34^2*s56-2*pp4*s12*s34^2*s56+pp1*s123*s34^2*s56-pp2*s123*s34^2*s56-2*pp4*s123*s34^2*s56-2*s12*s123*s34^2*s56+s123^2*s34^2*s56-pp3*s23*s34^2*s56+2*s12*s23*s34^2*s56+2*pp3*s234*s34^2*s56-2*s12*s234*s34^2*s56+2*s123*s34^3*s56+pp1*pp3^2*s56^2-pp1*pp3*pp4*s56^2-pp2*pp3*pp4*s56^2-pp2*pp4*s12*s56^2+2*pp3*pp4*s12*s56^2-pp2*pp3*s123*s56^2+2*pp2*pp4*s123*s56^2+2*pp2*pp3*s23*s56^2-pp3*s12*s23*s56^2-pp4*s12*s23*s56^2-2*pp2*pp3*s234*s56^2+pp3^2*s234*s56^2+2*pp3*pp4*s234*s56^2+pp3*s12*s234*s56^2+2*pp4*s12*s234*s56^2+pp3*s123*s234*s56^2-2*pp4*s123*s234*s56^2-2*pp3*s23*s234*s56^2+2*pp3*s234^2*s56^2-pp1*pp3*s34*s56^2+pp2*pp3*s34*s56^2+pp3^2*s34*s56^2-2*pp3*pp4*s34*s56^2-2*pp3*s12*s34*s56^2-2*pp4*s12*s34*s56^2-pp2*s123*s34*s56^2+2*pp4*s123*s34*s56^2+2*s12*s23*s34*s56^2-s123*s23*s34*s56^2-2*s12*s234*s34*s56^2+2*s123*s234*s34*s56^2-2*pp3*s34^2*s56^2+2*s12*s34^2*s56^2-2*s123*s34^2*s56^2+pp2*pp3*s56^3-pp3^2*s56^3+pp3*s23*s56^3-2*pp3*s234*s56^3+2*pp3*s34*s56^3+2*a3^2*(pp2^2+pp1*pp3-2*pp3*s12+pp3*s123+pp2*(2*pp3-s12+s123-2*s23)-pp3*s23+s12*s23-s123*s23+s23^2)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+2*a4^2*(pp1*pp4+pp2*pp4-pp4*s12+pp3*s123-pp3*s23-s123*s23+s23^2+pp3*s234+s123*s234-2*s23*s234+s234^2-s123*s34+s23*s34-s234*s34-pp3*s56+s23*s56-s234*s56+s34*s56)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))-a4*(-3*pp3*pp4^2*s12^2+2*pp4^3*s12^2+2*pp4^2*s12^3+2*pp3*pp4*s12^2*s123-3*pp4^2*s12^2*s123+pp3*pp4*s12^2*s23+2*pp4^2*s12^2*s23+pp4*s12^2*s123*s23-2*pp4*s12^2*s23^2+pp3^2*pp4*s12*s234-2*pp3*pp4^2*s12*s234-pp3*pp4*s12^2*s234-2*pp4^2*s12^2*s234+2*pp3*pp4*s12*s123*s234-2*pp4^2*s12*s123*s234-pp4*s12^2*s123*s234+pp4*s12*s123^2*s234-2*pp3*pp4*s12*s23*s234+4*pp4^2*s12*s23*s234+4*pp4*s12^2*s23*s234-2*pp4*s12*s123*s23*s234+2*pp3*pp4*s12*s234^2-4*pp4^2*s12*s234^2-2*pp4*s12^2*s234^2+2*pp4*s12*s123*s234^2+2*pp3*pp4^2*s12*s34-pp4^2*s12^2*s34-2*pp3*pp4*s12*s123*s34+2*pp3*s12*s123^2*s34+2*pp4*s12*s123^2*s34+pp3*pp4*s12*s23*s34-2*pp4^2*s12*s23*s34-3*pp4*s12^2*s23*s34-3*pp3*s12*s123*s23*s34-3*pp4*s12*s123*s23*s34-s12*s123^2*s23*s34+2*pp4*s12*s23^2*s34+2*s12*s123*s23^2*s34-2*pp3^2*pp4*s234*s34-pp3*pp4*s12*s234*s34+4*pp4^2*s12*s234*s34+3*pp4*s12^2*s234*s34+pp3^2*s123*s234*s34+3*pp3*s12*s123*s234*s34+3*pp4*s12*s123*s234*s34+2*pp4*s123^2*s234*s34+s12*s123^2*s234*s34-s123^3*s234*s34+4*pp3*pp4*s23*s234*s34-6*pp4*s12*s23*s234*s34-2*pp3*s123*s23*s234*s34-4*pp4*s123*s23*s234*s34-4*s12*s123*s23*s234*s34+2*s123^2*s23*s234*s34-4*pp3*pp4*s234^2*s34+4*pp4*s12*s234^2*s34+2*pp3*s123*s234^2*s34+4*pp4*s123*s234^2*s34+2*s12*s123*s234^2*s34-2*s123^2*s234^2*s34+2*pp3*pp4*s123*s34^2-2*pp4*s12*s123*s34^2-3*pp3*s123^2*s34^2-2*pp4*s123^2*s34^2-2*s12*s123^2*s34^2+s123^3*s34^2-2*pp3*pp4*s23*s34^2+3*pp4*s12*s23*s34^2+3*pp3*s123*s23*s34^2+2*pp4*s123*s23*s34^2+3*s12*s123*s23*s34^2+s123^2*s23*s34^2-2*s123*s23^2*s34^2+4*pp3*pp4*s234*s34^2-4*pp4*s12*s234*s34^2-5*pp3*s123*s234*s34^2-4*pp4*s123*s234*s34^2-3*s12*s123*s234*s34^2-s123^2*s234*s34^2+6*s123*s23*s234*s34^2-4*s123*s234^2*s34^2+3*s123^2*s34^3-3*s123*s23*s34^3+4*s123*s234*s34^3+2*pp3^2*pp4*s12*s56-pp4^2*s12^2*s56+2*pp3^2*s12*s123*s56-2*pp3*pp4*s12*s123*s56+2*pp4^2*s12*s123*s56-pp3^2*s12*s23*s56-3*pp3*pp4*s12*s23*s56-2*pp4^2*s12*s23*s56-3*pp4*s12^2*s23*s56-3*pp3*s12*s123*s23*s56+pp4*s12*s123*s23*s56+2*pp3*s12*s23^2*s56+2*pp4*s12*s23^2*s56-pp3^3*s234*s56+2*pp3^2*pp4*s234*s56+pp3^2*s12*s234*s56+3*pp3*pp4*s12*s234*s56+4*pp4^2*s12*s234*s56+3*pp4*s12^2*s234*s56+3*pp3*s12*s123*s234*s56-pp4*s12*s123*s234*s56+pp3*s123^2*s234*s56-2*pp4*s123^2*s234*s56+2*pp3^2*s23*s234*s56-4*pp3*pp4*s23*s234*s56-4*pp3*s12*s23*s234*s56-6*pp4*s12*s23*s234*s56-2*pp3*s123*s23*s234*s56+4*pp4*s123*s23*s234*s56-2*pp3^2*s234^2*s56+4*pp3*pp4*s234^2*s56+2*pp3*s12*s234^2*s56+4*pp4*s12*s234^2*s56+2*pp3*s123*s234^2*s56-4*pp4*s123*s234^2*s56+2*pp3^2*pp4*s34*s56-2*pp3*pp4*s12*s34*s56-4*pp4^2*s12*s34*s56-2*pp4*s12^2*s34*s56+2*pp3^2*s123*s34*s56-4*pp3*pp4*s123*s34*s56-8*pp3*s12*s123*s34*s56-2*pp4*s12*s123*s34*s56+2*pp3*s123^2*s34*s56+2*pp4*s123^2*s34*s56-3*pp3^2*s23*s34*s56+5*pp3*s12*s23*s34*s56+6*pp4*s12*s23*s34*s56-2*pp3*s123*s23*s34*s56+5*s12*s123*s23*s34*s56-3*s123^2*s23*s34*s56+2*pp3*s23^2*s34*s56-4*s12*s23^2*s34*s56+2*s123*s23^2*s34*s56+5*pp3^2*s234*s34*s56-5*pp3*s12*s234*s34*s56-8*pp4*s12*s234*s34*s56+2*pp3*s123*s234*s34*s56-5*s12*s123*s234*s34*s56+5*s123^2*s234*s34*s56-6*pp3*s23*s234*s34*s56+8*s12*s23*s234*s34*s56-6*s123*s23*s234*s34*s56+4*pp3*s234^2*s34*s56-4*s12*s234^2*s34*s56+4*s123*s234^2*s34*s56-4*pp3*pp4*s34^2*s56+4*pp4*s12*s34^2*s56+2*pp3*s123*s34^2*s56+4*pp4*s123*s34^2*s56+6*s12*s123*s34^2*s56-5*s123^2*s34^2*s56+3*pp3*s23*s34^2*s56-4*s12*s23*s34^2*s56-4*pp3*s234*s34^2*s56+4*s12*s234*s34^2*s56-4*s123*s34^3*s56+pp3^3*s56^2-2*pp3^2*pp4*s56^2-2*pp3^2*s12*s56^2-2*pp3*pp4*s12*s56^2-3*pp3^2*s123*s56^2+2*pp3*pp4*s123*s56^2+pp3^2*s23*s56^2+2*pp3*pp4*s23*s56^2+3*pp3*s12*s23*s56^2+3*pp4*s12*s23*s56^2+3*pp3*s123*s23*s56^2-2*pp4*s123*s23*s56^2-2*pp3*s23^2*s56^2-pp3^2*s234*s56^2-4*pp3*pp4*s234*s56^2-3*pp3*s12*s234*s56^2-4*pp4*s12*s234*s56^2-5*pp3*s123*s234*s56^2+4*pp4*s123*s234*s56^2+6*pp3*s23*s234*s56^2-4*pp3*s234^2*s56^2-5*pp3^2*s34*s56^2+4*pp3*pp4*s34*s56^2+6*pp3*s12*s34*s56^2+4*pp4*s12*s34*s56^2+2*pp3*s123*s34*s56^2-4*pp4*s123*s34*s56^2-4*s12*s23*s34*s56^2+3*s123*s23*s34*s56^2+4*s12*s234*s34*s56^2-4*s123*s234*s34*s56^2+4*pp3*s34^2*s56^2-4*s12*s34^2*s56^2+4*s123*s34^2*s56^2+3*pp3^2*s56^3-3*pp3*s23*s56^3+4*pp3*s234*s56^3-4*pp3*s34*s56^3+pp1*(-2*pp4^3*s12+pp4*s34*(-(s123*(3*s123-2*s23+2*s234+s34-3*s56))+s12*(s123+2*s23-2*s234+s34-s56))+s123*s34^2*(s123-2*s23+2*s234-s34-s56)+pp3^3*s56+pp4^2*(-2*s12^2+2*s123*(s34-s56)+s12*(3*s123-2*s23+2*s234+s34+s56))-pp3^2*(s123*(s34-s56)+s56*(2*s23-2*s234+2*s34+s56)+pp4*(s12-2*s34+3*s56))+pp3*(pp4^2*(3*s12-2*s34+2*s56)+s34*(-s123^2+2*s123*(s23-s234+s34)+s56*(2*s23-2*s234+s34+s56))+pp4*(3*s123*s34-4*s23*s34+4*s234*s34-2*s34^2+s123*s56+2*s23*s56-2*s234*s56+s34*s56-s56^2+s12*(-3*s123+2*s23-2*s234+3*s56))))+pp2*(-2*pp4^3*s12+s123*s34*(s123-s56)*(s123-2*s23+2*s234-s34-s56)+pp3^2*s56*(-3*pp4-s123+s56)+pp4^2*(-2*s12^2+2*s123*(s34-s56)+s12*(3*s123-2*s23+2*s234+s34+s56))-pp4*(s12*(s123^2+s123*(-2*s23+2*s234-3*s34)+(-2*s23+2*s234+s34-s56)*s56)+s123*(3*s123*s34-2*s23*s34+2*s234*s34+s34^2-2*s123*s56+4*s23*s56-4*s234*s56-s34*s56+2*s56^2))+pp3*(pp4^2*(3*s12-2*s34+2*s56)+(s123-s56)*(s123*(s34-s56)+s56*(2*s23-2*s234+s34+s56))+pp4*((2*s23-2*s234+3*s34-s56)*s56+s12*(-3*s123+s56)+s123*(s34+3*s56)))))+a3*(2*pp2^2*pp4^2*s12+3*pp2*pp3*pp4^2*s12-2*pp2*pp4^3*s12-5*pp2*pp4^2*s12^2-3*pp3*pp4^2*s12^2+2*pp4^3*s12^2+3*pp4^2*s12^3-2*pp2^2*pp4*s12*s123-3*pp2*pp3*pp4*s12*s123+3*pp2*pp4^2*s12*s123+pp2*pp4*s12^2*s123+2*pp3*pp4*s12^2*s123-3*pp4^2*s12^2*s123-pp2*pp4*s12*s123^2-2*pp2*pp4^2*s12*s23+2*pp2*pp4*s12^2*s23+pp3*pp4*s12^2*s23+2*pp4^2*s12^2*s23-pp4*s12^3*s23+2*pp2*pp4*s12*s123*s23+pp4*s12^2*s123*s23-2*pp4*s12^2*s23^2+2*pp2*pp3*pp4*s12*s234+pp3^2*pp4*s12*s234-4*pp2*pp4^2*s12*s234-2*pp3*pp4^2*s12*s234-2*pp2*pp4*s12^2*s234-2*pp3*pp4*s12^2*s234+2*pp4^2*s12^2*s234+pp4*s12^3*s234+2*pp2*pp4*s12*s123*s234+2*pp3*pp4*s12*s123*s234-2*pp4^2*s12*s123*s234-2*pp4*s12^2*s123*s234+pp4*s12*s123^2*s234-2*pp3*pp4*s12*s23*s234+4*pp4^2*s12*s23*s234+2*pp4*s12^2*s23*s234-2*pp4*s12*s123*s23*s234-2*pp2*pp3*pp4^2*s34-4*pp2*pp3*pp4*s12*s34+6*pp2*pp4^2*s12*s34+2*pp3*pp4^2*s12*s34+4*pp2*pp4*s12^2*s34+4*pp3*pp4*s12^2*s34-6*pp4^2*s12^2*s34-4*pp4*s12^3*s34-2*pp2^2*pp4*s123*s34+pp2*pp3*pp4*s123*s34+2*pp2*pp4^2*s123*s34+4*pp2*pp3*s12*s123*s34+3*pp2*pp4*s12*s123*s34-2*pp3*pp4*s12*s123*s34-4*pp3*s12^2*s123*s34+2*pp4*s12^2*s123*s34+2*pp2^2*s123^2*s34+pp2*pp3*s123^2*s34-3*pp2*pp4*s123^2*s34-pp2*s12*s123^2*s34+2*pp3*s12*s123^2*s34+2*pp4*s12*s123^2*s34+pp2*s123^3*s34-2*pp2*pp4*s12*s23*s34+pp3*pp4*s12*s23*s34-2*pp4^2*s12*s23*s34-pp4*s12^2*s23*s34+2*pp2*pp4*s123*s23*s34-2*pp2*s12*s123*s23*s34-3*pp3*s12*s123*s23*s34-3*pp4*s12*s123*s23*s34+s12^2*s123*s23*s34-2*pp2*s123^2*s23*s34-s12*s123^2*s23*s34+2*pp4*s12*s23^2*s34+2*s12*s123*s23^2*s34-4*pp2*pp3*pp4*s234*s34-2*pp3^2*pp4*s234*s34+4*pp2*pp4*s12*s234*s34+4*pp3*pp4*s12*s234*s34-2*pp4*s12^2*s234*s34+2*pp2*pp3*s123*s234*s34+pp3^2*s123*s234*s34+4*pp2*pp4*s123*s234*s34+2*pp2*s12*s123*s234*s34-s12^2*s123*s234*s34-2*pp2*s123^2*s234*s34+2*pp4*s123^2*s234*s34+2*s12*s123^2*s234*s34-s123^3*s234*s34+4*pp3*pp4*s23*s234*s34-4*pp4*s12*s23*s234*s34-2*pp3*s123*s23*s234*s34-4*pp4*s123*s23*s234*s34-2*s12*s123*s23*s234*s34+2*s123^2*s23*s234*s34+4*pp2*pp3*pp4*s34^2-4*pp2*pp4*s12*s34^2-4*pp3*pp4*s12*s34^2+4*pp4*s12^2*s34^2-4*pp2*pp3*s123*s34^2-6*pp2*pp4*s123*s34^2+2*pp3*pp4*s123*s34^2-4*pp2*s12*s123*s34^2+4*pp3*s12*s123*s34^2+4*pp4*s12*s123*s34^2+4*s12^2*s123*s34^2+2*pp2*s123^2*s34^2-3*pp3*s123^2*s34^2-2*pp4*s123^2*s34^2-5*s12*s123^2*s34^2+s123^3*s34^2-2*pp3*pp4*s23*s34^2+2*pp4*s12*s23*s34^2+2*pp2*s123*s23*s34^2+3*pp3*s123*s23*s34^2+2*pp4*s123*s23*s34^2+s12*s123*s23*s34^2+s123^2*s23*s34^2-2*s123*s23^2*s34^2-4*pp2*s123*s234*s34^2-2*pp3*s123*s234*s34^2+2*s12*s123*s234*s34^2-2*s123^2*s234*s34^2+4*s123*s23*s234*s34^2+4*pp2*s123*s34^3-4*s12*s123*s34^3+2*s123^2*s34^3-2*s123*s23*s34^3-2*pp2^2*pp3*pp4*s56-3*pp2*pp3^2*pp4*s56+2*pp2*pp3*pp4^2*s56-2*pp2^2*pp4*s12*s56+4*pp2*pp3*pp4*s12*s56+2*pp3^2*pp4*s12*s56+4*pp2*pp4^2*s12*s56+3*pp2*pp4*s12^2*s56-2*pp3*pp4*s12^2*s56-2*pp4^2*s12^2*s56-2*pp2^2*pp3*s123*s56-pp2*pp3^2*s123*s56+4*pp2^2*pp4*s123*s56+3*pp2*pp3*pp4*s123*s56-2*pp2*pp4^2*s123*s56+3*pp2*pp3*s12*s123*s56+2*pp3^2*s12*s123*s56-5*pp2*pp4*s12*s123*s56-2*pp3*pp4*s12*s123*s56+2*pp4^2*s12*s123*s56-pp2*pp3*s123^2*s56+2*pp2*pp4*s123^2*s56+2*pp2*pp3*pp4*s23*s56-2*pp2*pp3*s12*s23*s56-pp3^2*s12*s23*s56-3*pp3*pp4*s12*s23*s56-2*pp4^2*s12*s23*s56+pp3*s12^2*s23*s56-pp4*s12^2*s23*s56+2*pp2*pp3*s123*s23*s56-4*pp2*pp4*s123*s23*s56-3*pp3*s12*s123*s23*s56+pp4*s12*s123*s23*s56+2*pp3*s12*s23^2*s56+2*pp4*s12*s23^2*s56-2*pp2*pp3^2*s234*s56-pp3^3*s234*s56+4*pp2*pp3*pp4*s234*s56+2*pp3^2*pp4*s234*s56+2*pp2*pp3*s12*s234*s56+2*pp3^2*s12*s234*s56+4*pp2*pp4*s12*s234*s56-pp3*s12^2*s234*s56-2*pp4*s12^2*s234*s56+2*pp2*pp3*s123*s234*s56-4*pp2*pp4*s123*s234*s56+4*pp4*s12*s123*s234*s56+pp3*s123^2*s234*s56-2*pp4*s123^2*s234*s56+2*pp3^2*s23*s234*s56-4*pp3*pp4*s23*s234*s56-2*pp3*s12*s23*s234*s56-4*pp4*s12*s23*s234*s56-2*pp3*s123*s23*s234*s56+4*pp4*s123*s23*s234*s56+4*pp2*pp3^2*s34*s56+2*pp3^2*pp4*s34*s56-4*pp2*pp3*s12*s34*s56-4*pp3^2*s12*s34*s56-8*pp2*pp4*s12*s34*s56+4*pp3*s12^2*s34*s56+6*pp4*s12^2*s34*s56-2*pp2^2*s123*s34*s56-3*pp2*pp3*s123*s34*s56+2*pp3^2*s123*s34*s56+4*pp2*pp4*s123*s34*s56-4*pp3*pp4*s123*s34*s56-pp2*s12*s123*s34*s56-2*pp3*s12*s123*s34*s56-8*pp4*s12*s123*s34*s56+pp2*s123^2*s34*s56+2*pp3*s123^2*s34*s56+2*pp4*s123^2*s34*s56-2*pp2*pp3*s23*s34*s56-3*pp3^2*s23*s34*s56+4*pp2*s12*s23*s34*s56+5*pp3*s12*s23*s34*s56+4*pp4*s12*s23*s34*s56-2*s12^2*s23*s34*s56-2*pp3*s123*s23*s34*s56+5*s12*s123*s23*s34*s56-3*s123^2*s23*s34*s56+2*pp3*s23^2*s34*s56-4*s12*s23^2*s34*s56+2*s123*s23^2*s34*s56+4*pp2*pp3*s234*s34*s56+2*pp3^2*s234*s34*s56-4*pp2*s12*s234*s34*s56-4*pp3*s12*s234*s34*s56+2*s12^2*s234*s34*s56+4*pp2*s123*s234*s34*s56+4*pp3*s123*s234*s34*s56-4*s12*s123*s234*s34*s56+2*s123^2*s234*s34*s56-4*pp3*s23*s234*s34*s56+4*s12*s23*s234*s34*s56-4*s123*s23*s234*s34*s56-4*pp2*pp3*s34^2*s56+4*pp2*s12*s34^2*s56+4*pp3*s12*s34^2*s56-4*s12^2*s34^2*s56-2*pp2*s123*s34^2*s56+6*s12*s123*s34^2*s56-2*s123^2*s34^2*s56+2*pp3*s23*s34^2*s56-2*s12*s23*s34^2*s56+2*pp2^2*pp3*s56^2+pp2*pp3^2*s56^2+pp3^3*s56^2-4*pp2*pp3*pp4*s56^2-2*pp3^2*pp4*s56^2-3*pp2*pp3*s12*s56^2-pp3^2*s12*s56^2-2*pp2*pp4*s12*s56^2-pp2*pp3*s123*s56^2-3*pp3^2*s123*s56^2+2*pp2*pp4*s123*s56^2+2*pp3*pp4*s123*s56^2+pp3^2*s23*s56^2+2*pp3*pp4*s23*s56^2+pp3*s12*s23*s56^2+2*pp4*s12*s23*s56^2+3*pp3*s123*s23*s56^2-2*pp4*s123*s23*s56^2-2*pp3*s23^2*s56^2-4*pp2*pp3*s234*s56^2-2*pp3^2*s234*s56^2+2*pp3*s12*s234*s56^2-2*pp3*s123*s234*s56^2+4*pp3*s23*s234*s56^2+2*pp2*pp3*s34*s56^2-2*pp3^2*s34*s56^2+2*pp2*s12*s34*s56^2-2*pp3*s12*s34*s56^2-2*pp2*s123*s34*s56^2-2*s12*s23*s34*s56^2+2*s123*s23*s34*s56^2+2*pp2*pp3*s56^3+2*pp3^2*s56^3-2*pp3*s23*s56^3-2*a4*(-(pp4*s12)+s12*s23-2*s123*s23+2*s23^2-s12*s234+s123*s234-2*s23*s234+2*s12*s34-s123*s34+s23*s34+pp3*(-2*s12+2*s123-2*s23+s234-s56)+pp2*(2*pp3+pp4+s123-2*s23+2*s234-2*s34-s56)+s23*s56)*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))+pp1*(pp3^3*(s56-2*a4*s56)+2*pp2*((pp4-s34)*(pp4*s12-s123*s34)+pp3^2*s56-pp3*(s34*(s123+s56)+pp4*(s12-2*s34+s56)))-(pp4-s34)*(2*(1+a4)*pp4^2*s12+(3+2*a4)*pp4*s12^2+s123*s34*((3+2*a4)*s123-2*s23+2*(1+a4)*(s34-s56))-2*(1+a4)*pp4*s123*(s34-s56)+s12*s34*(-((3+2*a4)*s123)+2*(1+a4)*s56)-pp4*s12*((3+2*a4)*s123-2*s23+2*(1+a4)*(s34+s56)))+pp3^2*(-(s123*s34)+pp4*((-1+2*a4)*s12-2*(-1+a4)*s34-3*s56)-s12*s56+s123*s56-2*s23*s56+s34*s56+2*a4*((2*s34-s56)*s56+s12*(-s123+s56)+s123*(s34+s56)))+pp3*(pp4^2*(3*s12-2*(1+a4)*(s34-s56))-s34*((1+2*a4)*s123^2-2*s23*s56+2*(1+a4)*(s34-s56)*s56+s123*(-2*s23+s34+4*a4*s34+3*s56)+s12*(-((3+4*a4)*s123)+s56+4*a4*s56))+pp4*((1-2*a4)*s12^2+(3+4*a4)*s123*s34+s123*s56+2*s23*(-2*s34+s56)+s12*(-3*s123+2*s23-5*s34+3*s56+4*a4*s56)+2*(1+a4)*(s34^2-s56^2)))))))+(-(a1^3*pp1*(-(pp3*pp4*s12)+pp4^2*s12+2*pp4*s12^2+2*pp3*s12*s123-2*pp4*s12*s123-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-pp4*s12*s34-pp3*s123*s34-pp4*s123*s34-2*s12*s123*s34+2*s123^2*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34+s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))+pp3^2*s56-pp3*pp4*s56-2*pp3*s12*s56-2*pp4*s12*s56-2*pp3*s123*s56+2*pp4*s123*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56-pp3*s34*s56+2*s12*s34*s56-2*s123*s34*s56+s23*s34*s56+2*pp3*s56^2+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))))+a2*(a2^2*pp2*(pp3*pp4*s12-pp4^2*s12-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-2*pp3*pp4*s34+pp4*s12*s34+pp3*s123*s34+pp4*s123*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34-s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))-pp3^2*s56+pp3*pp4*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56+pp3*s34*s56+s23*s34*s56+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))+(a3^2*pp3+a4*(1+a4)*pp4-a3*(pp4+a4*(pp3+pp4-s34)-s34))*(pp3*pp4*s12-pp4^2*s12-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-2*pp3*pp4*s34+pp4*s12*s34+pp3*s123*s34+pp4*s123*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34-s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))-pp3^2*s56+pp3*pp4*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56+pp3*s34*s56+s23*s34*s56+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))-a2*(-(pp1*pp2*pp3*pp4)+pp1*pp2*pp4^2-pp2^2*pp4^2+pp2*pp4^2*s12+pp2^2*pp4*s123-pp2*pp4*s12*s23+pp1*pp3*pp4*s234+pp2*pp3*pp4*s234-pp1*pp4^2*s234+pp2*pp4^2*s234+pp2*pp4*s12*s234-2*pp3*pp4*s12*s234+pp4^2*s12*s234-2*pp2*pp4*s123*s234+pp4*s12*s23*s234-pp3*pp4*s234^2-pp4*s12*s234^2+pp4*s123*s234^2+pp1*pp3^2*s34-pp1*pp2*pp4*s34+pp2*pp3*pp4*s34+pp1*pp4^2*s34-pp2*pp4^2*s34-2*pp2*pp4*s12*s34+pp3*pp4*s12*s34-pp4^2*s12*s34-pp2*pp3*s123*s34-pp1*pp3*s23*s34-pp1*pp4*s23*s34+2*pp2*pp4*s23*s34-pp3*s12*s23*s34-pp2*s123*s23*s34+s12*s23^2*s34+pp1*pp3*s234*s34-pp3^2*s234*s34+2*pp1*pp4*s234*s34-pp2*pp4*s234*s34+3*pp3*pp4*s234*s34+pp3*s12*s234*s34+pp2*s123*s234*s34-pp3*s123*s234*s34-2*pp4*s123*s234*s34+pp3*s23*s234*s34-pp4*s23*s234*s34-2*s12*s23*s234*s34+s123*s23*s234*s34-pp3*s234^2*s34+s12*s234^2*s34-s123*s234^2*s34-2*pp1*pp3*s34^2-2*pp1*pp4*s34^2+pp2*pp4*s34^2-2*pp3*pp4*s34^2+pp4*s12*s34^2+pp2*s123*s34^2+pp3*s123*s34^2+pp4*s123*s34^2+pp1*s23*s34^2+pp3*s23*s34^2+pp4*s23*s34^2+s12*s23*s34^2-s123*s23*s34^2-s23^2*s34^2-pp1*s234*s34^2+pp3*s234*s34^2-s12*s234*s34^2+2*s123*s234*s34^2+s23*s234*s34^2+pp1*s34^3-s123*s34^3-s23*s34^3+pp2^2*pp4*s56-pp2*pp3*pp4*s56+2*pp2*pp3*s23*s56-pp2*pp4*s23*s56-2*pp2*pp3*s234*s56+2*pp3^2*s234*s56-pp2*pp4*s234*s56-pp3*pp4*s234*s56-2*pp3*s23*s234*s56+pp4*s23*s234*s56+2*pp3*s234^2*s56+pp2*pp3*s34*s56-pp3^2*s34*s56+pp2*pp4*s34*s56+pp3*pp4*s34*s56-pp2*s23*s34*s56-pp4*s23*s34*s56+s23^2*s34*s56+pp2*s234*s34*s56-3*pp3*s234*s34*s56-s23*s234*s34*s56-pp2*s34^2*s56+pp3*s34^2*s56+s23*s34^2*s56+a3*(pp2+pp3-s23)*(pp3*pp4*s12-pp4^2*s12-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-2*pp3*pp4*s34+pp4*s12*s34+pp3*s123*s34+pp4*s123*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34-s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))-pp3^2*s56+pp3*pp4*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56+pp3*s34*s56+s23*s34*s56+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))-a4*(pp3-s23+s234-s34)*(pp3*pp4*s12-pp4^2*s12-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-2*pp3*pp4*s34+pp4*s12*s34+pp3*s123*s34+pp4*s123*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34-s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))-pp3^2*s56+pp3*pp4*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56+pp3*s34*s56+s23*s34*s56+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))))+a1^2*(pp1*pp2*pp3*pp4-pp1*pp2*pp4^2+pp2^2*pp4^2+pp1*pp3*pp4*s12-pp1*pp4^2*s12-2*pp2*pp4^2*s12+pp4^2*s12^2+a4*pp1*pp3^2*s123-pp2^2*pp4*s123-2*a4*pp1*pp3*pp4*s123+a4*pp2*pp3*pp4*s123+a4*pp1*pp4^2*s123-a4*pp2*pp4^2*s123+pp2*pp4*s12*s123-2*a4*pp2*pp4*s12*s123-a4*pp3*pp4*s12*s123+a4*pp4^2*s12*s123+2*a4*pp4*s12^2*s123-a4*pp2*pp3*s123^2+a4*pp2*pp4*s123^2+2*a4*pp3*s12*s123^2-2*a4*pp4*s12*s123^2-a4*pp1*pp3^2*s23+2*a4*pp1*pp3*pp4*s23-a4*pp2*pp3*pp4*s23-a4*pp1*pp4^2*s23+a4*pp2*pp4^2*s23+pp2*pp4*s12*s23+2*a4*pp2*pp4*s12*s23+a4*pp3*pp4*s12*s23-a4*pp4^2*s12*s23-pp4*s12^2*s23-2*a4*pp4*s12^2*s23+a4*pp2*pp3*s123*s23-a4*pp2*pp4*s123*s23-3*a4*pp3*s12*s123*s23+3*a4*pp4*s12*s123*s23+a4*pp3*s12*s23^2-a4*pp4*s12*s23^2+a4*pp1*pp3^2*s234-pp1*pp3*pp4*s234-2*a4*pp1*pp3*pp4*s234-pp2*pp3*pp4*s234+a4*pp2*pp3*pp4*s234+pp1*pp4^2*s234+a4*pp1*pp4^2*s234-pp2*pp4^2*s234-a4*pp2*pp4^2*s234-pp2*pp4*s12*s234-2*a4*pp2*pp4*s12*s234+pp3*pp4*s12*s234-a4*pp3*pp4*s12*s234+pp4^2*s12*s234+a4*pp4^2*s12*s234+pp4*s12^2*s234+2*a4*pp4*s12^2*s234-a4*pp2*pp3*s123*s234-a4*pp3^2*s123*s234+2*pp2*pp4*s123*s234+a4*pp2*pp4*s123*s234+a4*pp3*pp4*s123*s234+3*a4*pp3*s12*s123*s234-pp4*s12*s123*s234-a4*pp4*s12*s123*s234+a4*pp3*s123^2*s234-a4*pp4*s123^2*s234+a4*pp3^2*s23*s234-a4*pp3*pp4*s23*s234-2*a4*pp3*s12*s23*s234-pp4*s12*s23*s234-a4*pp3*s123*s23*s234+a4*pp4*s123*s23*s234-a4*pp3^2*s234^2+pp3*pp4*s234^2+a4*pp3*pp4*s234^2+a4*pp3*s12*s234^2+pp4*s12*s234^2+a4*pp4*s12*s234^2+a4*pp3*s123*s234^2-pp4*s123*s234^2-a4*pp4*s123*s234^2+pp1*pp2*pp4*s34-4*pp1*pp3*pp4*s34+pp1*pp4*s12*s34+pp1*pp3*s123*s34-2*a4*pp1*pp3*s123*s34+pp1*pp4*s123*s34-2*a4*pp1*pp4*s123*s34+2*pp2*pp4*s123*s34+a4*pp2*pp4*s123*s34-2*pp4*s12*s123*s34-a4*pp4*s12*s123*s34-pp2*s123^2*s34+a4*pp2*s123^2*s34-a4*pp3*s123^2*s34-a4*pp4*s123^2*s34-2*a4*s12*s123^2*s34+2*a4*s123^3*s34+pp1*pp3*s23*s34+2*a4*pp1*pp3*s23*s34+pp1*pp4*s23*s34+2*a4*pp1*pp4*s23*s34-2*pp2*pp4*s23*s34-a4*pp2*pp4*s23*s34+2*pp4*s12*s23*s34+a4*pp4*s12*s23*s34+pp2*s123*s23*s34-a4*pp2*s123*s23*s34+2*a4*pp3*s123*s23*s34+2*a4*pp4*s123*s23*s34+s12*s123*s23*s34+3*a4*s12*s123*s23*s34-4*a4*s123^2*s23*s34-a4*pp3*s23^2*s34-a4*pp4*s23^2*s34-s12*s23^2*s34-a4*s12*s23^2*s34+2*a4*s123*s23^2*s34-pp1*pp3*s234*s34-2*a4*pp1*pp3*s234*s34-2*pp1*pp4*s234*s34-2*a4*pp1*pp4*s234*s34+pp2*pp4*s234*s34+a4*pp2*pp4*s234*s34-pp4*s12*s234*s34-a4*pp4*s12*s234*s34-pp2*s123*s234*s34+a4*pp2*s123*s234*s34+pp3*s123*s234*s34-pp4*s123*s234*s34-a4*pp4*s123*s234*s34-s12*s123*s234*s34-3*a4*s12*s123*s234*s34+s123^2*s234*s34+3*a4*s123^2*s234*s34-pp3*s23*s234*s34+pp4*s23*s234*s34+a4*pp4*s23*s234*s34+2*s12*s23*s234*s34+2*a4*s12*s23*s234*s34-s123*s23*s234*s34-3*a4*s123*s23*s234*s34+pp3*s234^2*s34+a4*pp3*s234^2*s34-s12*s234^2*s34-a4*s12*s234^2*s34+s123*s234^2*s34+a4*s123*s234^2*s34-pp1*s123*s34^2+a4*pp1*s123*s34^2+s123^2*s34^2+a4*s123^2*s34^2-pp1*s23*s34^2-a4*pp1*s23*s34^2-2*s123*s23*s34^2-2*a4*s123*s23*s34^2+s23^2*s34^2+a4*s23^2*s34^2+pp1*s234*s34^2+a4*pp1*s234*s34^2+s123*s234*s34^2+a4*s123*s234*s34^2-s23*s234*s34^2-a4*s23*s234*s34^2-2*pp1*pp3^2*s56-a4*pp1*pp3^2*s56-pp2^2*pp4*s56+3*pp1*pp3*pp4*s56+2*a4*pp1*pp3*pp4*s56+pp2*pp3*pp4*s56-a4*pp2*pp3*pp4*s56-pp1*pp4^2*s56-a4*pp1*pp4^2*s56+pp2*pp4^2*s56+a4*pp2*pp4^2*s56+3*pp2*pp4*s12*s56+2*a4*pp2*pp4*s12*s56-pp3*pp4*s12*s56+a4*pp3*pp4*s12*s56-pp4^2*s12*s56-a4*pp4^2*s12*s56-2*pp4*s12^2*s56-2*a4*pp4*s12^2*s56+2*pp2*pp3*s123*s56+2*a4*pp2*pp3*s123*s56+a4*pp3^2*s123*s56-3*pp2*pp4*s123*s56-a4*pp3*pp4*s123*s56-2*pp3*s12*s123*s56-4*a4*pp3*s12*s123*s56+2*pp4*s12*s123*s56-2*a4*pp3*s123^2*s56+2*a4*pp4*s123^2*s56-2*pp2*pp3*s23*s56-a4*pp2*pp3*s23*s56-a4*pp3^2*s23*s56+pp2*pp4*s23*s56-a4*pp2*pp4*s23*s56+a4*pp3*pp4*s23*s56+2*pp3*s12*s23*s56+3*a4*pp3*s12*s23*s56+a4*pp4*s12*s23*s56+3*a4*pp3*s123*s23*s56-3*a4*pp4*s123*s23*s56-a4*pp3*s23^2*s56+a4*pp4*s23^2*s56+2*pp2*pp3*s234*s56+a4*pp2*pp3*s234*s56+2*a4*pp3^2*s234*s56+pp2*pp4*s234*s56+a4*pp2*pp4*s234*s56-2*pp3*pp4*s234*s56-2*a4*pp3*pp4*s234*s56-2*pp3*s12*s234*s56-3*a4*pp3*s12*s234*s56-3*pp4*s12*s234*s56-3*a4*pp4*s12*s234*s56-2*pp3*s123*s234*s56-5*a4*pp3*s123*s234*s56+3*pp4*s123*s234*s56+3*a4*pp4*s123*s234*s56+2*pp3*s23*s234*s56+3*a4*pp3*s23*s234*s56-pp4*s23*s234*s56-a4*pp4*s23*s234*s56-2*pp3*s234^2*s56-2*a4*pp3*s234^2*s56+3*pp1*pp3*s34*s56+2*a4*pp1*pp3*s34*s56+2*pp1*pp4*s34*s56+2*a4*pp1*pp4*s34*s56-pp2*pp4*s34*s56-a4*pp2*pp4*s34*s56+pp4*s12*s34*s56+a4*pp4*s12*s34*s56-2*a4*pp2*s123*s34*s56-pp3*s123*s34*s56+pp4*s123*s34*s56+a4*pp4*s123*s34*s56+2*s12*s123*s34*s56+4*a4*s12*s123*s34*s56-2*s123^2*s34*s56-4*a4*s123^2*s34*s56+pp2*s23*s34*s56+a4*pp2*s23*s34*s56+pp3*s23*s34*s56-pp4*s23*s34*s56-a4*pp4*s23*s34*s56-3*s12*s23*s34*s56-3*a4*s12*s23*s34*s56+3*s123*s23*s34*s56+5*a4*s123*s23*s34*s56-s23^2*s34*s56-a4*s23^2*s34*s56-pp2*s234*s34*s56-a4*pp2*s234*s34*s56-2*pp3*s234*s34*s56-2*a4*pp3*s234*s34*s56+3*s12*s234*s34*s56+3*a4*s12*s234*s34*s56-3*s123*s234*s34*s56-3*a4*s123*s234*s34*s56+s23*s234*s34*s56+a4*s23*s234*s34*s56-pp1*s34^2*s56-a4*pp1*s34^2*s56-s123*s34^2*s56-a4*s123*s34^2*s56+s23*s34^2*s56+a4*s23*s34^2*s56-2*pp2*pp3*s56^2-a4*pp2*pp3*s56^2-a4*pp3^2*s56^2-pp2*pp4*s56^2-a4*pp2*pp4*s56^2+pp3*pp4*s56^2+a4*pp3*pp4*s56^2+2*pp3*s12*s56^2+2*a4*pp3*s12*s56^2+2*pp4*s12*s56^2+2*a4*pp4*s12*s56^2+2*pp3*s123*s56^2+4*a4*pp3*s123*s56^2-2*pp4*s123*s56^2-2*a4*pp4*s123*s56^2-2*pp3*s23*s56^2-3*a4*pp3*s23*s56^2+pp4*s23*s56^2+a4*pp4*s23*s56^2+4*pp3*s234*s56^2+4*a4*pp3*s234*s56^2+pp2*s34*s56^2+a4*pp2*s34*s56^2+pp3*s34*s56^2+a4*pp3*s34*s56^2-2*s12*s34*s56^2-2*a4*s12*s34*s56^2+2*s123*s34*s56^2+2*a4*s123*s34*s56^2-s23*s34*s56^2-a4*s23*s34*s56^2-2*pp3*s56^3-2*a4*pp3*s56^3-a3*(pp2-s12+s123-s23)*(-(pp3*pp4*s12)+pp4^2*s12+2*pp4*s12^2+2*pp3*s12*s123-2*pp4*s12*s123-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-pp4*s12*s34-pp3*s123*s34-pp4*s123*s34-2*s12*s123*s34+2*s123^2*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34+s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))+pp3^2*s56-pp3*pp4*s56-2*pp3*s12*s56-2*pp4*s12*s56-2*pp3*s123*s56+2*pp4*s123*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56-pp3*s34*s56+2*s12*s34*s56-2*s123*s34*s56+s23*s34*s56+2*pp3*s56^2+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))+a2*(2*pp1^2*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))+pp1*(-(pp4^2*s12)+2*pp4*s12^2-2*pp4*s12*s123+2*pp4*s12*s23+2*pp4*s12*s234-2*pp4*s123*s234-pp3^2*(s12+2*s234)+2*pp4*s12*s34-2*s12*s123*s34+2*s123^2*s34+2*pp4*s23*s34+2*s12*s23*s34-4*s123*s23*s34-2*s12*s234*s34+2*s123*s234*s34-s12*s34^2-2*s23*s34^2-2*pp4*s12*s56+2*pp4*s123*s56-2*pp4*s23*s56+2*s12*s34*s56-2*s123*s34*s56+2*s23*s34*s56+2*pp3*(s123*s234+pp4*(s12+s234-s34)+s23*s34+s234*s34+s12*(s123-s23+s234+s34-s56)-s123*s56+s23*s56-2*s234*s56+s56^2)+pp2*(pp3^2-pp4^2+s34*(2*s123+s34-2*s56)-2*pp3*(s123+s34-s56)+2*pp4*(-2*s12+s123+s56)))+(pp2-s12)*(pp4^2*s12+2*pp4*s12^2-2*pp4*s12*s123+pp4*s12*s23+pp4*s12*s234-pp4*s123*s234-pp4*s12*s34-pp4*s123*s34-2*s12*s123*s34+2*s123^2*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34-s12*s234*s34+s123*s234*s34+s123*s34^2-s23*s34^2-2*pp4*s12*s56+2*pp4*s123*s56-pp4*s23*s56+2*s12*s34*s56-2*s123*s34*s56+s23*s34*s56+pp3^2*(-s234+s56)+pp3*(s123*s234-s123*s34+s23*s34+s234*s34+s12*(2*s123-s23+s234-2*s56)-2*s123*s56+s23*s56-2*s234*s56-s34*s56+2*s56^2-pp4*(s12-s234+s56))+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))))-a1*((a3^2*pp3+a4*(1+a4)*pp4-a3*(pp4+a4*(pp3+pp4-s34)-s34))*(-(pp3*pp4*s12)+pp4^2*s12+2*pp4*s12^2+2*pp3*s12*s123-2*pp4*s12*s123-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-pp4*s12*s34-pp3*s123*s34-pp4*s123*s34-2*s12*s123*s34+2*s123^2*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34+s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))+pp3^2*s56-pp3*pp4*s56-2*pp3*s12*s56-2*pp4*s12*s56-2*pp3*s123*s56+2*pp4*s123*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56-pp3*s34*s56+2*s12*s34*s56-2*s123*s34*s56+s23*s34*s56+2*pp3*s56^2+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))+a2^2*(pp1^2*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))+2*pp2^2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))+pp1*(-2*pp4^2*s12+pp4*s12*s23+pp4*s12*s234-pp4*s123*s234+3*pp4*s12*s34+pp4*s123*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34-s12*s234*s34+s123*s234*s34-s12*s34^2-s123*s34^2-s23*s34^2-pp4*s23*s56+s23*s34*s56-pp3^2*(s12+s234+s56)+pp2*(2*pp3^2+pp4^2+s34*(s123+2*s34-s56)-pp3*(3*pp4+s123+4*s34-s56)+pp4*(-2*s12+s123-3*s34+s56))+pp3*(s123*s234+s123*s34+s23*s34+s234*s34+s12*(-s23+s234+2*s34)+s23*s56-2*s234*s56+s34*s56+pp4*(3*s12+s234-2*s34+s56)))-s12*(-(pp4^2*s12)+pp4*(s123*(-s234+s34)+s12*(s23+s234+s34)+s23*(s34-s56))-pp3^2*(s234+s56)+pp3*(s123*s234+s12*(-s23+s234)+s123*s34+s23*s34+s234*s34+s23*s56-2*s234*s56+s34*s56+pp4*(s12+s234-2*s34+s56))+s34*(s12*(s23-s234)+s123*(-2*s23+s234-s34)+s23*(-s34+s56)))+pp2*(pp4^2*s12-2*pp3^2*s234+pp4*(4*s12^2-2*s123*s234+2*s23*s34+2*s123*s56-2*s23*s56-s12*(3*s123-2*s23-2*s234+s34+3*s56))+s34*(s12*(-3*s123+2*s23-2*s234+3*s56)+2*(s123^2+s123*(-2*s23+s234-s56)+s23*(-s34+s56)))+pp3*(-(pp4*(s12-2*s234+2*s34))+s12*(3*s123-2*s23+2*s234-3*s56)+2*(s234*s34+s123*(s234-s56)-2*s234*s56+s56^2+s23*(s34+s56)))))-a2*(-2*pp1*pp2*pp3*pp4+2*pp1*pp2*pp4^2-2*pp2^2*pp4^2-pp1*pp3*pp4*s12+pp1*pp4^2*s12+3*pp2*pp4^2*s12-pp4^2*s12^2+2*pp2^2*pp4*s123-pp2*pp4*s12*s123-2*pp2*pp4*s12*s23+pp4*s12^2*s23+2*pp1*pp3*pp4*s234+2*pp2*pp3*pp4*s234-2*pp1*pp4^2*s234+2*pp2*pp4^2*s234+2*pp2*pp4*s12*s234-3*pp3*pp4*s12*s234-pp4*s12^2*s234-4*pp2*pp4*s123*s234+pp4*s12*s123*s234+2*pp4*s12*s23*s234-2*pp3*pp4*s234^2-2*pp4*s12*s234^2+2*pp4*s123*s234^2+pp1*pp3^2*s34-2*pp1*pp2*pp4*s34+4*pp1*pp3*pp4*s34+pp2*pp3*pp4*s34+pp1*pp4^2*s34-pp2*pp4^2*s34-pp1*pp4*s12*s34-2*pp2*pp4*s12*s34-pp3*pp4*s12*s34+pp4^2*s12*s34+2*pp4*s12^2*s34-pp1*pp3*s123*s34-pp2*pp3*s123*s34-pp1*pp4*s123*s34-2*pp2*pp4*s123*s34+2*pp3*s12*s123*s34+pp2*s123^2*s34-2*pp1*pp3*s23*s34-2*pp1*pp4*s23*s34+4*pp2*pp4*s23*s34-pp3*s12*s23*s34-2*pp4*s12*s23*s34-2*pp2*s123*s23*s34-s12*s123*s23*s34+2*s12*s23^2*s34+2*pp1*pp3*s234*s34-pp3^2*s234*s34+4*pp1*pp4*s234*s34-2*pp2*pp4*s234*s34+3*pp3*pp4*s234*s34+pp3*s12*s234*s34+pp4*s12*s234*s34+2*pp2*s123*s234*s34-2*pp3*s123*s234*s34-pp4*s123*s234*s34+s12*s123*s234*s34-s123^2*s234*s34+2*pp3*s23*s234*s34-2*pp4*s23*s234*s34-4*s12*s23*s234*s34+2*s123*s23*s234*s34-2*pp3*s234^2*s34+2*s12*s234^2*s34-2*s123*s234^2*s34-2*pp1*pp3*s34^2-2*pp1*pp4*s34^2+pp2*pp4*s34^2-pp4*s12*s34^2+pp1*s123*s34^2+pp2*s123*s34^2-pp3*s123*s34^2-pp4*s123*s34^2-2*s12*s123*s34^2+s123^2*s34^2+2*pp1*s23*s34^2+pp3*s23*s34^2+pp4*s23*s34^2+s12*s23*s34^2+s123*s23*s34^2-2*s23^2*s34^2-2*pp1*s234*s34^2+pp3*s234*s34^2-s12*s234*s34^2+s123*s234*s34^2+2*s23*s234*s34^2+pp1*s34^3+s123*s34^3-s23*s34^3+2*pp1*pp3^2*s56+2*pp2^2*pp4*s56-3*pp1*pp3*pp4*s56-2*pp2*pp3*pp4*s56+pp1*pp4^2*s56-pp2*pp4^2*s56-3*pp2*pp4*s12*s56+3*pp3*pp4*s12*s56-pp4^2*s12*s56-2*pp2*pp3*s123*s56+3*pp2*pp4*s123*s56+4*pp2*pp3*s23*s56-2*pp2*pp4*s23*s56-2*pp3*s12*s23*s56-4*pp2*pp3*s234*s56+2*pp3^2*s234*s56-2*pp2*pp4*s234*s56+pp3*pp4*s234*s56+2*pp3*s12*s234*s56+3*pp4*s12*s234*s56+2*pp3*s123*s234*s56-3*pp4*s123*s234*s56-4*pp3*s23*s234*s56+2*pp4*s23*s234*s56+4*pp3*s234^2*s56-3*pp1*pp3*s34*s56+pp2*pp3*s34*s56+pp3^2*s34*s56-2*pp1*pp4*s34*s56+2*pp2*pp4*s34*s56-3*pp3*pp4*s34*s56-2*pp3*s12*s34*s56-pp4*s12*s34*s56+pp3*s123*s34*s56+3*pp4*s123*s34*s56-2*pp2*s23*s34*s56-pp3*s23*s34*s56+3*s12*s23*s34*s56-3*s123*s23*s34*s56+2*s23^2*s34*s56+2*pp2*s234*s34*s56-pp3*s234*s34*s56-3*s12*s234*s34*s56+3*s123*s234*s34*s56-2*s23*s234*s34*s56+pp1*s34^2*s56-pp2*s34^2*s56-pp3*s34^2*s56+2*s12*s34^2*s56-3*s123*s34^2*s56+2*pp2*pp3*s56^2-2*pp3^2*s56^2+pp2*pp4*s56^2+pp3*pp4*s56^2+2*pp3*s23*s56^2-pp4*s23*s56^2-4*pp3*s234*s56^2-pp2*s34*s56^2+3*pp3*s34*s56^2+s23*s34*s56^2+a4*(pp3^2*pp4*s12-pp3*pp4^2*s12-2*pp3*pp4*s12^2-2*pp3^2*s12*s123+pp3*pp4*s12*s123+pp4^2*s12*s123+pp3^2*s12*s23-pp3*pp4*s12*s23+2*pp4*s12^2*s23+3*pp3*s12*s123*s23-3*pp4*s12*s123*s23-2*pp3*s12*s23^2+2*pp4*s12*s23^2+pp3^3*s234-pp3^2*pp4*s234-pp3^2*s12*s234-pp3*pp4*s12*s234-2*pp4*s12^2*s234-3*pp3*s12*s123*s234+pp4*s12*s123*s234-pp3*s123^2*s234+pp4*s123^2*s234-2*pp3^2*s23*s234+2*pp3*pp4*s23*s234+4*pp3*s12*s23*s234+2*pp3*s123*s23*s234-2*pp4*s123*s23*s234+2*pp3^2*s234^2-2*pp3*pp4*s234^2-2*pp3*s12*s234^2-2*pp4*s12*s234^2-2*pp3*s123*s234^2+2*pp4*s123*s234^2+pp4^2*s12*s34+2*pp4*s12^2*s34+pp3^2*s123*s34+3*pp3*pp4*s123*s34+4*pp3*s12*s123*s34-3*pp4*s12*s123*s34-3*pp3*s123^2*s34-pp4*s123^2*s34-pp3^2*s23*s34-3*pp3*pp4*s23*s34-2*pp3*s12*s23*s34+pp4*s12*s23*s34+pp3*s123*s23*s34-pp4*s123*s23*s34-3*s12*s123*s23*s34+4*s123^2*s23*s34+2*pp3*s23^2*s34+2*pp4*s23^2*s34+2*s12*s23^2*s34-4*s123*s23^2*s34-2*pp3^2*s234*s34+3*pp3*pp4*s234*s34+2*pp3*s12*s234*s34+pp4*s12*s234*s34-pp3*s123*s234*s34-pp4*s123*s234*s34+3*s12*s123*s234*s34-3*s123^2*s234*s34-2*pp4*s23*s234*s34-4*s12*s23*s234*s34+6*s123*s23*s234*s34-2*pp3*s234^2*s34+2*s12*s234^2*s34-2*s123*s234^2*s34-pp4*s12*s34^2-2*pp3*s123*s34^2-pp4*s123*s34^2-2*s12*s123*s34^2+3*s123^2*s34^2+2*pp3*s23*s34^2+pp4*s23*s34^2+s12*s23*s34^2-s123*s23*s34^2-2*s23^2*s34^2+pp3*s234*s34^2-s12*s234*s34^2+s123*s234*s34^2+2*s23*s234*s34^2+s123*s34^3-s23*s34^3-pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))*(pp3+s123-2*s23+2*s234-s34-s56)-pp3^3*s56+pp3^2*pp4*s56+2*pp3^2*s12*s56+3*pp3*pp4*s12*s56-pp4^2*s12*s56+3*pp3^2*s123*s56-3*pp3*pp4*s123*s56-pp3^2*s23*s56+pp3*pp4*s23*s56-3*pp3*s12*s23*s56-pp4*s12*s23*s56-3*pp3*s123*s23*s56+3*pp4*s123*s23*s56+2*pp3*s23^2*s56-2*pp4*s23^2*s56+pp3^2*s234*s56+pp3*pp4*s234*s56+3*pp3*s12*s234*s56+3*pp4*s12*s234*s56+5*pp3*s123*s234*s56-3*pp4*s123*s234*s56-6*pp3*s23*s234*s56+2*pp4*s23*s234*s56+4*pp3*s234^2*s56+2*pp3^2*s34*s56-3*pp3*pp4*s34*s56-4*pp3*s12*s34*s56-pp4*s12*s34*s56+3*pp4*s123*s34*s56+pp3*s23*s34*s56+3*s12*s23*s34*s56-5*s123*s23*s34*s56+2*s23^2*s34*s56-pp3*s234*s34*s56-3*s12*s234*s34*s56+3*s123*s234*s34*s56-2*s23*s234*s34*s56-pp3*s34^2*s56+2*s12*s34^2*s56-3*s123*s34^2*s56-3*pp3^2*s56^2+pp3*pp4*s56^2+3*pp3*s23*s56^2-pp4*s23*s56^2-4*pp3*s234*s56^2+3*pp3*s34*s56^2+s23*s34*s56^2-pp2*(pp3+s123-2*s23+2*s234-s34-s56)*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))+a3*(-(pp3^2*pp4*s12)+pp3*pp4^2*s12+pp3*pp4*s12^2+pp4^2*s12^2+2*pp3^2*s12*s123-pp3*pp4*s12*s123-pp4^2*s12*s123-pp3^2*s12*s23+pp3*pp4*s12*s23+pp3*s12^2*s23-3*pp4*s12^2*s23-3*pp3*s12*s123*s23+3*pp4*s12*s123*s23+2*pp3*s12*s23^2-2*pp4*s12*s23^2-pp3^3*s234+pp3^2*pp4*s234+2*pp3^2*s12*s234-pp3*s12^2*s234-pp4*s12^2*s234+2*pp4*s12*s123*s234+pp3*s123^2*s234-pp4*s123^2*s234+2*pp3^2*s23*s234-2*pp3*pp4*s23*s234-2*pp3*s12*s23*s234-2*pp4*s12*s23*s234-2*pp3*s123*s23*s234+2*pp4*s123*s23*s234+pp3*pp4*s12*s34-pp4*s12^2*s34-pp3^2*s123*s34-3*pp3*pp4*s123*s34-3*pp3*s12*s123*s34+3*pp3*s123^2*s34+pp4*s123^2*s34+pp3^2*s23*s34+3*pp3*pp4*s23*s34-pp4*s12*s23*s34-s12^2*s23*s34-pp3*s123*s23*s34+pp4*s123*s23*s34+5*s12*s123*s23*s34-4*s123^2*s23*s34-2*pp3*s23^2*s34-2*pp4*s23^2*s34-2*s12*s23^2*s34+4*s123*s23^2*s34+pp3^2*s234*s34-2*pp3*s12*s234*s34+s12^2*s234*s34+2*pp3*s123*s234*s34-2*s12*s123*s234*s34+s123^2*s234*s34-2*pp3*s23*s234*s34+2*s12*s23*s234*s34-2*s123*s23*s234*s34+pp3*s123*s34^2+s12*s123*s34^2-s123^2*s34^2-pp3*s23*s34^2+s12*s23*s34^2-s123*s23*s34^2+2*s23^2*s34^2+pp1*(2*pp2+pp3-s12+s123-2*s23)*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))+pp3^3*s56-pp3^2*pp4*s56-pp3^2*s12*s56-3*pp3*pp4*s12*s56-3*pp3^2*s123*s56+3*pp3*pp4*s123*s56+pp3^2*s23*s56-pp3*pp4*s23*s56+pp3*s12*s23*s56+3*pp4*s12*s23*s56+3*pp3*s123*s23*s56-3*pp4*s123*s23*s56-2*pp3*s23^2*s56+2*pp4*s23^2*s56-2*pp3^2*s234*s56+2*pp3*s12*s234*s56-2*pp3*s123*s234*s56+4*pp3*s23*s234*s56-pp3^2*s34*s56+pp3*s12*s34*s56-pp3*s123*s34*s56+pp3*s23*s34*s56-3*s12*s23*s34*s56+3*s123*s23*s34*s56-2*s23^2*s34*s56+2*pp3^2*s56^2-2*pp3*s23*s56^2+2*pp2^2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))+pp2*(pp4^2*(s12-s123+2*s23)+pp3^2*(pp4-s123-2*s234+s56)+s34*(3*s123^2-6*s123*s23+2*s123*s234-2*s23*s34-3*s123*s56+4*s23*s56+s12*(-3*s123+2*s23-2*s234+3*s56))-pp3*(pp4^2+s123^2-2*s123*s23-2*s123*s234-s123*s34-2*s23*s34-2*s234*s34+pp4*(3*s12-2*s123+2*s23-2*s234+s34-s56)+s123*s56+4*s234*s56+s34*s56-2*s56^2+s12*(-3*s123+2*s23-2*s234+3*s56))+pp4*(4*s12^2+s123^2-4*s23*s56-s12*(5*s123-6*s23-2*s234+s34+3*s56)+s123*(-2*s23-2*s234+s34+3*s56)))))))*x[8]+(a2^2*(pp2^2*pp4+pp3^2*s234+s23*(pp4*(s234-s34)+s34*(s23-s234+s34))-pp3*(pp4*(s234-s34)+s234*(-s234+s34)+s23*(s234+s34))-pp2*(-pp4^2+pp3*(pp4-s23+s234)+(s23-s234)*s34+pp4*(s23+s234+s34)))+a1^2*(pp2^2*pp4+pp4*s12^2+pp3*s12*s123-pp4*s12*s123-pp3*s12*s23+pp4*s12*s23+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-pp3*s23*s234+pp4*s23*s234+pp3*s234^2-s12*s123*s34+s123^2*s34+s12*s23*s34-2*s123*s23*s34+s23^2*s34-s12*s234*s34+s123*s234*s34-s23*s234*s34+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))-pp2*(pp3-s34)*(s123-s23+s234-s56)-pp3*s12*s56-pp4*s12*s56-pp3*s123*s56+pp4*s123*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56+s12*s34*s56-s123*s34*s56+s23*s34*s56+pp3*s56^2+pp2*pp4*(-2*s12+s123-s23-s234+s56))-a1*a2*(2*pp2^2*pp4+pp3*pp4*s12-pp4^2*s12-pp3*s12*s23+pp4*s12*s23+pp3^2*s234-pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-2*pp3*s23*s234+2*pp4*s23*s234+2*pp3*s234^2+pp4*s12*s34+pp3*s123*s34+pp4*s123*s34-pp3*s23*s34-pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+2*s23^2*s34-pp3*s234*s34-s12*s234*s34+s123*s234*s34-2*s23*s234*s34-s123*s34^2+s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))-pp3^2*s56+pp3*pp4*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56+pp3*s34*s56+s23*s34*s56+pp2*(pp4^2+s34*(s123-2*s23+2*s234-s56)-pp3*(pp4+s123-2*s23+2*s234-s56)+pp4*(-2*s12+s123-2*s23-2*s234-s34+s56))))*x[8]^2+(-2*a3*(a3^2*pp3+a4*(1+a4)*pp4-a3*(pp4+a4*(pp3+pp4-s34)-s34))*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))-a1^3*pp1*(-(pp4^2*s12)+pp4*s12*s123+pp4*s12*s23-s12*s123*s23-pp3*pp4*s234+pp4*s12*s234+pp3*s123*s234+pp4*s123*s234+s12*s123*s234-s123^2*s234+pp4*s123*s34-s123^2*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34+pp3*pp4*s56+pp4*s12*s56+pp3*s123*s56-2*pp4*s123*s56-2*pp3*s23*s56+pp4*s23*s56+s12*s23*s56+s123*s23*s56+pp3*s234*s56-s12*s234*s56+s123*s234*s56+s123*s34*s56+s23*s34*s56-pp3*s56^2-s23*s56^2+pp2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))+a2^3*pp2*(-2*pp3*pp4*s12+pp4^2*s12+2*pp4*s12^2+2*pp3*s12*s123-pp4*s12*s123+pp4*s12*s23-s12*s123*s23-pp3*pp4*s234+pp4*s12*s234+pp3*s123*s234+pp4*s123*s234+s12*s123*s234-s123^2*s234+2*pp3*pp4*s34-2*pp4*s12*s34-2*pp3*s123*s34-pp4*s123*s34-2*s12*s123*s34+s123^2*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34+2*s123*s34^2+2*pp3^2*s56-pp3*pp4*s56-2*pp3*s12*s56-pp4*s12*s56-pp3*s123*s56-2*pp3*s23*s56+pp4*s23*s56+s12*s23*s56+s123*s23*s56+pp3*s234*s56-s12*s234*s56+s123*s234*s56-2*pp3*s34*s56+2*s12*s34*s56-s123*s34*s56+s23*s34*s56+pp3*s56^2-s23*s56^2+pp2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))+a1^2*(-(a3*pp2^2*pp4^2)+2*a3*pp2*pp4^2*s12-a3*pp4^2*s12^2+2*a3*pp2^2*pp4*s123-a3*pp2*pp4^2*s123+a4*pp2*pp4^2*s123-3*a3*pp2*pp4*s12*s123+a3*pp4^2*s12*s123-a4*pp4^2*s12*s123+a3*pp4*s12^2*s123-a3*pp2^2*s123^2+2*a3*pp2*pp4*s123^2-2*a4*pp2*pp4*s123^2+a3*pp2*s12*s123^2-a3*pp4*s12*s123^2+a4*pp4*s12*s123^2-a3*pp2*s123^3+a4*pp2*s123^3+a3*pp2*pp4^2*s23-a4*pp2*pp4^2*s23-a3*pp2*pp4*s12*s23-a3*pp4^2*s12*s23+a4*pp4^2*s12*s23+a3*pp4*s12^2*s23-2*a3*pp2*pp4*s123*s23+2*a4*pp2*pp4*s123*s23+a3*pp2*s12*s123*s23-a3*s12^2*s123*s23+a3*pp2*s123^2*s23-a4*pp2*s123^2*s23+a3*s12*s123^2*s23-a4*s12*s123^2*s23+a3*pp4*s12*s23^2-a4*pp4*s12*s23^2-a3*s12*s123*s23^2+a4*s12*s123*s23^2+a3*pp2*pp3*pp4*s234+pp2*pp4^2*s234+a4*pp2*pp4^2*s234-a3*pp2*pp4*s12*s234-a3*pp3*pp4*s12*s234-pp4^2*s12*s234-a4*pp4^2*s12*s234+a3*pp4*s12^2*s234-a3*pp2*pp3*s123*s234-pp2*pp4*s123*s234-a3*pp2*pp4*s123*s234-2*a4*pp2*pp4*s123*s234+a3*pp3*pp4*s123*s234-a4*pp3*pp4*s123*s234-a3*pp2*s12*s123*s234+a3*pp3*s12*s123*s234+2*pp4*s12*s123*s234+2*a4*pp4*s12*s123*s234+a3*s12^2*s123*s234+a3*pp2*s123^2*s234+a4*pp2*s123^2*s234-a3*pp3*s123^2*s234+a4*pp3*s123^2*s234-a3*pp4*s123^2*s234+a4*pp4*s123^2*s234-2*a3*s12*s123^2*s234+a4*s12*s123^2*s234+a3*s123^3*s234-a4*s123^3*s234-a3*pp3*pp4*s23*s234+a4*pp3*pp4*s23*s234-pp4*s12*s23*s234+a3*pp4*s12*s23*s234+a3*pp3*s123*s23*s234-a4*pp3*s123*s23*s234+a3*pp4*s123*s23*s234-a4*pp4*s123*s23*s234+a3*s12*s123*s23*s234-2*a4*s12*s123*s23*s234-a3*s123^2*s23*s234+a4*s123^2*s23*s234-pp3*pp4*s234^2-a4*pp3*pp4*s234^2+pp4*s12*s234^2+a4*pp4*s12*s234^2+a4*pp3*s123*s234^2+pp4*s123*s234^2+a4*pp4*s123*s234^2+a4*s12*s123*s234^2-a4*s123^2*s234^2-a3*pp2*pp4*s123*s34+a3*pp4*s12*s123*s34+a3*pp2*s123^2*s34-a3*pp4*s123^2*s34+a4*pp4*s123^2*s34-a3*s12*s123^2*s34+a3*s123^3*s34-a4*s123^3*s34+a3*pp2*pp4*s23*s34-a3*pp4*s12*s23*s34-a3*pp2*s123*s23*s34+2*a3*pp4*s123*s23*s34-2*a4*pp4*s123*s23*s34+a3*s12*s123*s23*s34-2*a3*s123^2*s23*s34+2*a4*s123^2*s23*s34-a3*pp4*s23^2*s34+a4*pp4*s23^2*s34+a3*s123*s23^2*s34-a4*s123*s23^2*s34+2*a3*pp2*s123*s234*s34+pp4*s123*s234*s34+a4*pp4*s123*s234*s34-2*a3*s12*s123*s234*s34-2*s123^2*s234*s34+2*a3*s123^2*s234*s34-3*a4*s123^2*s234*s34-pp4*s23*s234*s34-a4*pp4*s23*s234*s34+2*s123*s23*s234*s34-2*a3*s123*s23*s234*s34+3*a4*s123*s23*s234*s34-2*s123*s234^2*s34-2*a4*s123*s234^2*s34+2*a3*pp2^2*pp4*s56-a3*pp2*pp3*pp4*s56-pp2*pp4^2*s56-a4*pp2*pp4^2*s56-3*a3*pp2*pp4*s12*s56+a3*pp3*pp4*s12*s56+pp4^2*s12*s56+a4*pp4^2*s12*s56+a3*pp4*s12^2*s56+2*a3*pp2^2*s123*s56-a3*pp2*pp3*s123*s56+4*a3*pp2*pp4*s123*s56-a3*pp3*pp4*s123*s56+a4*pp3*pp4*s123*s56-2*a3*pp2*s12*s123*s56+a3*pp3*s12*s123*s56-pp4*s12*s123*s56-3*a3*pp4*s12*s123*s56-pp2*s123^2*s56+2*a3*pp2*s123^2*s56-3*a4*pp2*s123^2*s56-a3*pp3*s123^2*s56+a4*pp3*s123^2*s56+2*a3*pp4*s123^2*s56-2*a4*pp4*s123^2*s56+2*a3*pp2*pp3*s23*s56+pp2*pp4*s23*s56-3*a3*pp2*pp4*s23*s56+2*a4*pp2*pp4*s23*s56+a3*pp3*pp4*s23*s56-a4*pp3*pp4*s23*s56-a3*pp2*s12*s23*s56-2*a3*pp3*s12*s23*s56+2*a3*pp4*s12*s23*s56-2*a4*pp4*s12*s23*s56+a3*s12^2*s23*s56+pp2*s123*s23*s56-3*a3*pp2*s123*s23*s56+2*a4*pp2*s123*s23*s56+3*a3*pp3*s123*s23*s56-3*a4*pp3*s123*s23*s56-3*a3*pp4*s123*s23*s56+3*a4*pp4*s123*s23*s56+s12*s123*s23*s56+2*a4*s12*s123*s23*s56-a3*s123^2*s23*s56+a4*s123^2*s23*s56-2*a3*pp3*s23^2*s56+2*a4*pp3*s23^2*s56+a3*pp4*s23^2*s56-a4*pp4*s23^2*s56-s12*s23^2*s56+a3*s12*s23^2*s56-a4*s12*s23^2*s56+a3*s123*s23^2*s56-a4*s123*s23^2*s56-a3*pp2*pp3*s234*s56-2*pp2*pp4*s234*s56-2*a4*pp2*pp4*s234*s56+2*pp3*pp4*s234*s56+2*a4*pp3*pp4*s234*s56+a3*pp2*s12*s234*s56+a3*pp3*s12*s234*s56-a3*s12^2*s234*s56-pp2*s123*s234*s56-a3*pp2*s123*s234*s56-2*a4*pp2*s123*s234*s56+pp3*s123*s234*s56-a3*pp3*s123*s234*s56+a4*pp3*s123*s234*s56-3*pp4*s123*s234*s56-3*a4*pp4*s123*s234*s56-s12*s123*s234*s56+2*a3*s12*s123*s234*s56-2*a4*s12*s123*s234*s56+s123^2*s234*s56-a3*s123^2*s234*s56+2*a4*s123^2*s234*s56-pp3*s23*s234*s56+a3*pp3*s23*s234*s56-3*a4*pp3*s23*s234*s56+pp4*s23*s234*s56+a4*pp4*s23*s234*s56+2*s12*s23*s234*s56-a3*s12*s23*s234*s56+2*a4*s12*s23*s234*s56-s123*s23*s234*s56+a3*s123*s23*s234*s56+pp3*s234^2*s56+a4*pp3*s234^2*s56-s12*s234^2*s56-a4*s12*s234^2*s56+s123*s234^2*s56+a4*s123*s234^2*s56-a3*pp2*s123*s34*s56-pp4*s123*s34*s56-a4*pp4*s123*s34*s56+a3*s12*s123*s34*s56+s123^2*s34*s56-a3*s123^2*s34*s56+2*a4*s123^2*s34*s56-a3*pp2*s23*s34*s56+pp4*s23*s34*s56+a4*pp4*s23*s34*s56+a3*s12*s23*s34*s56-a4*s123*s23*s34*s56-s23^2*s34*s56+a3*s23^2*s34*s56-a4*s23^2*s34*s56+3*s123*s234*s34*s56+3*a4*s123*s234*s34*s56+s23*s234*s34*s56+a4*s23*s234*s34*s56-a3*pp2^2*s56^2+a3*pp2*pp3*s56^2+2*pp2*pp4*s56^2+2*a4*pp2*pp4*s56^2-pp3*pp4*s56^2-a4*pp3*pp4*s56^2+a3*pp2*s12*s56^2-a3*pp3*s12*s56^2-pp4*s12*s56^2-a4*pp4*s12*s56^2+2*pp2*s123*s56^2-a3*pp2*s123*s56^2+3*a4*pp2*s123*s56^2-pp3*s123*s56^2+a3*pp3*s123*s56^2-2*a4*pp3*s123*s56^2+2*pp4*s123*s56^2+2*a4*pp4*s123*s56^2-pp2*s23*s56^2+2*a3*pp2*s23*s56^2-a4*pp2*s23*s56^2+pp3*s23*s56^2-a3*pp3*s23*s56^2+3*a4*pp3*s23*s56^2-pp4*s23*s56^2-a4*pp4*s23*s56^2-s12*s23*s56^2-a3*s12*s23*s56^2-a4*s12*s23*s56^2-s123*s23*s56^2+a3*s123*s23*s56^2-2*a4*s123*s23*s56^2+s23^2*s56^2-a3*s23^2*s56^2+a4*s23^2*s56^2+pp2*s234*s56^2+a4*pp2*s234*s56^2-2*pp3*s234*s56^2-2*a4*pp3*s234*s56^2+s12*s234*s56^2+a4*s12*s234*s56^2-s123*s234*s56^2-a4*s123*s234*s56^2-s23*s234*s56^2-a4*s23*s234*s56^2-s123*s34*s56^2-a4*s123*s34*s56^2-s23*s34*s56^2-a4*s23*s34*s56^2-pp2*s56^3-a4*pp2*s56^3+pp3*s56^3+a4*pp3*s56^3+s23*s56^3+a4*s23*s56^3+pp1^2*((-1+2*a2)*pp3*pp4+(1-2*a2)*pp4^2-pp4*s34+2*a2*s34*(s123-s56)+2*a2*pp3*(-s123+s56)+2*a2*pp4*(-2*s12+s123+s34+s56))+a2*(pp2-s12)*(-(pp4^2*s12)-s12*s123*s23+pp3*s123*s234+s12*s123*s234-s123^2*s234-s123^2*s34+s123*s23*s34-2*s123*s234*s34+pp3*s123*s56-2*pp3*s23*s56+s12*s23*s56+s123*s23*s56+pp3*s234*s56-s12*s234*s56+s123*s234*s56+s123*s34*s56+s23*s34*s56-pp3*s56^2-s23*s56^2+pp2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp4*(-(pp3*s234)+s123*s234+s123*s34-s23*s34+pp3*s56-2*s123*s56+s23*s56+s12*(s123+s23+s234+s56)))+pp1*(-(pp2*pp4^2)-pp4^2*s12+pp2*pp4*s123+a4*pp3*pp4*s123-a4*pp4^2*s123-2*a4*pp4*s12*s123-a4*pp3*s123^2+a4*pp4*s123^2-a4*pp3*pp4*s23+a4*pp4^2*s23+pp4*s12*s23+2*a4*pp4*s12*s23+a4*pp3*s123*s23-a4*pp4*s123*s23+2*pp3*pp4*s234+a4*pp3*pp4*s234-pp4^2*s234-a4*pp4^2*s234-pp4*s12*s234-2*a4*pp4*s12*s234-a4*pp3*s123*s234-pp4*s123*s234+a4*pp4*s123*s234+pp4*s123*s34+a4*pp4*s123*s34+a4*s123^2*s34+pp4*s23*s34-a4*pp4*s23*s34-2*s123*s23*s34-a4*s123*s23*s34+pp4*s234*s34+a4*pp4*s234*s34+2*s123*s234*s34+a4*s123*s234*s34+pp2*pp4*s56-a4*pp3*pp4*s56+pp4^2*s56+a4*pp4^2*s56+2*pp4*s12*s56+2*a4*pp4*s12*s56+pp3*s123*s56+2*a4*pp3*s123*s56-pp4*s123*s56+pp3*s23*s56-a4*pp3*s23*s56-2*pp4*s23*s56-a4*pp4*s23*s56-pp3*s234*s56+a4*pp3*s234*s56+pp4*s234*s56+a4*pp4*s234*s56-pp4*s34*s56-a4*pp4*s34*s56-s123*s34*s56-2*a4*s123*s34*s56+s23*s34*s56+a4*s23*s34*s56-s234*s34*s56-a4*s234*s34*s56-pp3*s56^2-a4*pp3*s56^2-pp4*s56^2-a4*pp4*s56^2+s34*s56^2+a4*s34*s56^2+a2*(-3*pp3*pp4*s12+pp4^2*s12+4*pp4*s12^2+3*pp3*s12*s123-pp4*s12*s123+2*pp4*s12*s23-2*s12*s123*s23-2*pp3*pp4*s234+2*pp4*s12*s234+2*pp3*s123*s234+2*pp4*s123*s234+2*s12*s123*s234-2*s123^2*s234+2*pp3*pp4*s34-3*pp4*s12*s34-2*pp3*s123*s34-3*s12*s123*s34-2*pp4*s23*s34+2*s123*s23*s34-4*s123*s234*s34+2*s123*s34^2+2*pp3^2*s56-3*pp3*s12*s56-pp4*s12*s56-2*pp4*s123*s56-4*pp3*s23*s56+2*pp4*s23*s56+2*s12*s23*s56+2*s123*s23*s56+2*pp3*s234*s56-2*s12*s234*s56+2*s123*s234*s56-2*pp3*s34*s56+3*s12*s34*s56+2*s23*s34*s56-2*s23*s56^2+pp2*(pp4^2+pp4*(-2*s12-3*s123+s34-3*s56)+(2*s123+s34-2*s56)*(s123-s56)+pp3*(pp4-s123+s56)))+a3*(-3*pp4^2*s12-4*pp4*s12^2+pp4^2*s123+5*pp4*s12*s123-pp4*s123^2-pp4^2*s23-2*pp4*s12*s23+pp4*s123*s23+3*pp4*s12*s34+pp4*s123*s34+3*s12*s123*s34-3*s123^2*s34+pp4*s23*s34+s123*s23*s34-2*s123*s34^2-2*pp3^2*s56+3*pp4*s12*s56-3*pp4*s123*s56+pp4*s23*s56-3*s12*s34*s56+3*s123*s34*s56-s23*s34*s56-pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))+pp3*(-3*s12*s123+s123^2-s123*s23+2*s123*s34+3*s12*s56+s123*s56+s23*s56+2*s34*s56-2*s56^2+pp4*(3*s12-s123+s23-2*s34+2*s56)))))+a2^2*(a4*pp2*pp3*pp4^2-2*a4*pp3^2*pp4*s12-pp2*pp4^2*s12+a4*pp3*pp4^2*s12+2*a4*pp3*pp4*s12^2+pp4^2*s12^2-2*a4*pp2*pp3*pp4*s123+2*a4*pp3^2*s12*s123+pp2*pp4*s12*s123-a4*pp3*pp4*s12*s123+a4*pp2*pp3*s123^2-a4*pp2*pp4^2*s23+3*a4*pp3*pp4*s12*s23-a4*pp4^2*s12*s23-pp4*s12^2*s23-2*a4*pp4*s12^2*s23+2*a4*pp2*pp4*s123*s23-3*a4*pp3*s12*s123*s23+a4*pp4*s12*s123*s23-a4*pp2*s123^2*s23-a4*pp4*s12*s23^2+a4*s12*s123*s23^2-a4*pp3^2*pp4*s234+pp2*pp4^2*s234+a4*pp2*pp4^2*s234-pp3*pp4*s12*s234-a4*pp3*pp4*s12*s234+pp4^2*s12*s234+a4*pp4^2*s12*s234+pp4*s12^2*s234+2*a4*pp4*s12^2*s234+a4*pp3^2*s123*s234-pp2*pp4*s123*s234-2*a4*pp2*pp4*s123*s234+a4*pp3*pp4*s123*s234+3*a4*pp3*s12*s123*s234+pp4*s12*s123*s234-a4*pp4*s12*s123*s234+a4*pp2*s123^2*s234-a4*pp3*s123^2*s234+a4*pp3*pp4*s23*s234-pp4*s12*s23*s234-a4*pp3*s123*s23*s234-a4*pp4*s123*s23*s234-2*a4*s12*s123*s23*s234+a4*s123^2*s23*s234-pp3*pp4*s234^2-a4*pp3*pp4*s234^2+pp4*s12*s234^2+a4*pp4*s12*s234^2+a4*pp3*s123*s234^2+pp4*s123*s234^2+a4*pp4*s123*s234^2+a4*s12*s123*s234^2-a4*s123^2*s234^2+pp1^2*pp4*(-pp3+pp4-s34)+2*a4*pp3^2*pp4*s34-pp2*pp4^2*s34-a4*pp2*pp4^2*s34+2*pp3*pp4*s12*s34-pp4^2*s12*s34-a4*pp4^2*s12*s34-2*pp4*s12^2*s34-2*a4*pp4*s12^2*s34-2*a4*pp3^2*s123*s34+3*pp2*pp4*s123*s34+2*a4*pp2*pp4*s123*s34-a4*pp3*pp4*s123*s34-2*pp3*s12*s123*s34-4*a4*pp3*s12*s123*s34-pp4*s12*s123*s34+a4*pp4*s12*s123*s34-2*pp2*s123^2*s34-a4*pp2*s123^2*s34+a4*pp3*s123^2*s34-3*a4*pp3*pp4*s23*s34+a4*pp4*s12*s23*s34+3*a4*pp3*s123*s23*s34+a4*pp4*s123*s23*s34+2*s12*s123*s23*s34+3*a4*s12*s123*s23*s34-a4*s123^2*s23*s34+a4*pp4*s23^2*s34-a4*s123*s23^2*s34+3*pp3*pp4*s234*s34+3*a4*pp3*pp4*s234*s34-3*pp4*s12*s234*s34-3*a4*pp4*s12*s234*s34-2*pp3*s123*s234*s34-5*a4*pp3*s123*s234*s34-2*pp4*s123*s234*s34-2*a4*pp4*s123*s234*s34-2*s12*s123*s234*s34-3*a4*s12*s123*s234*s34+2*a4*s123^2*s234*s34-pp4*s23*s234*s34-a4*pp4*s23*s234*s34+2*s123*s23*s234*s34+3*a4*s123*s23*s234*s34-2*s123*s234^2*s34-2*a4*s123*s234^2*s34-2*pp3*pp4*s34^2-2*a4*pp3*pp4*s34^2+2*pp4*s12*s34^2+2*a4*pp4*s12*s34^2+2*pp3*s123*s34^2+4*a4*pp3*s123*s34^2+pp4*s123*s34^2+a4*pp4*s123*s34^2+2*s12*s123*s34^2+2*a4*s12*s123*s34^2-a4*s123^2*s34^2+pp4*s23*s34^2+a4*pp4*s23*s34^2-2*s123*s23*s34^2-3*a4*s123*s23*s34^2+4*s123*s234*s34^2+4*a4*s123*s234*s34^2-2*s123*s34^3-2*a4*s123*s34^3+2*a4*pp3^3*s56+pp2*pp3*pp4*s56-2*a4*pp2*pp3*pp4*s56-a4*pp3^2*pp4*s56-2*a4*pp3^2*s12*s56+pp2*pp4*s12*s56-2*pp3*pp4*s12*s56-a4*pp3*pp4*s12*s56+pp2*pp3*s123*s56-2*a4*pp2*pp3*s123*s56-a4*pp3^2*s123*s56-4*pp2*pp4*s123*s56-4*a4*pp3^2*s23*s56+pp2*pp4*s23*s56+2*a4*pp2*pp4*s23*s56+2*a4*pp3*pp4*s23*s56+pp3*s12*s23*s56+3*a4*pp3*s12*s23*s56+2*pp4*s12*s23*s56+a4*pp4*s12*s23*s56+pp2*s123*s23*s56+2*a4*pp2*s123*s23*s56+2*a4*pp3*s123*s23*s56+2*a4*pp3*s23^2*s56-a4*pp4*s23^2*s56-s12*s23^2*s56-a4*s12*s23^2*s56-a4*s123*s23^2*s56+pp3^2*s234*s56+3*a4*pp3^2*s234*s56-2*pp2*pp4*s234*s56-2*a4*pp2*pp4*s234*s56-pp3*pp4*s234*s56-a4*pp3*pp4*s234*s56-pp3*s12*s234*s56-3*a4*pp3*s12*s234*s56-pp4*s12*s234*s56-a4*pp4*s12*s234*s56-pp2*s123*s234*s56-2*a4*pp2*s123*s234*s56+pp3*s123*s234*s56-pp3*s23*s234*s56-3*a4*pp3*s23*s234*s56+pp4*s23*s234*s56+a4*pp4*s23*s234*s56+2*s12*s23*s234*s56+2*a4*s12*s23*s234*s56-s123*s23*s234*s56+pp3*s234^2*s56+a4*pp3*s234^2*s56-s12*s234^2*s56-a4*s12*s234^2*s56+s123*s234^2*s56+a4*s123*s234^2*s56-2*pp3^2*s34*s56-4*a4*pp3^2*s34*s56+2*pp2*pp4*s34*s56+2*a4*pp2*pp4*s34*s56+pp3*pp4*s34*s56+a4*pp3*pp4*s34*s56+2*pp3*s12*s34*s56+4*a4*pp3*s12*s34*s56+pp4*s12*s34*s56+a4*pp4*s12*s34*s56+3*pp2*s123*s34*s56+2*a4*pp2*s123*s34*s56-pp3*s123*s34*s56+3*pp3*s23*s34*s56+5*a4*pp3*s23*s34*s56-pp4*s23*s34*s56-a4*pp4*s23*s34*s56-3*s12*s23*s34*s56-3*a4*s12*s23*s34*s56+s123*s23*s34*s56-s23^2*s34*s56-a4*s23^2*s34*s56-3*pp3*s234*s34*s56-3*a4*pp3*s234*s34*s56+3*s12*s234*s34*s56+3*a4*s12*s234*s34*s56-2*s123*s234*s34*s56-2*a4*s123*s234*s34*s56+s23*s234*s34*s56+a4*s23*s234*s34*s56+2*pp3*s34^2*s56+2*a4*pp3*s34^2*s56-2*s12*s34^2*s56-2*a4*s12*s34^2*s56+s123*s34^2*s56+a4*s123*s34^2*s56-s23*s34^2*s56-a4*s23*s34^2*s56-pp2*pp3*s56^2+a4*pp2*pp3*s56^2+pp3^2*s56^2+a4*pp3^2*s56^2-pp2*s23*s56^2-a4*pp2*s23*s56^2-2*pp3*s23*s56^2-2*a4*pp3*s23*s56^2+s23^2*s56^2+a4*s23^2*s56^2+pp2*s234*s56^2+a4*pp2*s234*s56^2+pp3*s234*s56^2+a4*pp3*s234*s56^2-s23*s234*s56^2-a4*s23*s234*s56^2-pp2*s34*s56^2-a4*pp2*s34*s56^2-pp3*s34*s56^2-a4*pp3*s34*s56^2+s23*s34*s56^2+a4*s23*s34*s56^2+pp1*(-(pp2*pp4^2)+pp3*pp4*s12-2*pp4^2*s12+pp2*pp4*s123+pp4*s12*s23+2*pp3*pp4*s234-pp4^2*s234-pp4*s12*s234-pp4*s123*s234-3*pp3*pp4*s34+pp4^2*s34+3*pp4*s12*s34+2*pp3*s123*s34+pp4*s123*s34+pp4*s23*s34-2*s123*s23*s34+pp4*s234*s34+2*s123*s234*s34-pp4*s34^2-2*s123*s34^2-pp3^2*s56+pp2*pp4*s56+2*pp3*pp4*s56+pp3*s23*s56-2*pp4*s23*s56-pp3*s234*s56+pp4*s234*s56-pp4*s34*s56+s23*s34*s56-s234*s34*s56+s34^2*s56-a3*(pp2+pp3-s23)*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))+a4*(pp3-s23+s234-s34)*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))-a3*(pp2^2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+(pp3-s23)*(pp4^2*s12-s12*s123*s23+s12*s123*s234-s123^2*s234-2*s12*s123*s34+s123^2*s34+s123*s23*s34-2*s123*s234*s34+2*s123*s34^2+2*pp3^2*s56+s12*s23*s56+s123*s23*s56-s12*s234*s56+s123*s234*s56+2*s12*s34*s56-s123*s34*s56+s23*s34*s56-s23*s56^2+pp4*(2*s12^2+s123*s234-s123*s34-s23*s34+s12*(-s123+s23+s234-2*s34-s56)+s23*s56)-pp3*(-2*s12*s123-s123*s234+2*s123*s34+2*s12*s56+s123*s56+2*s23*s56-s234*s56+2*s34*s56-s56^2+pp4*(2*s12+s234-2*s34+s56)))+pp2*(pp4^2*(3*s12-s23)-s12*s123*s23-s123^2*s23+s12*s123*s234-s123^2*s234-4*s12*s123*s34+3*s123^2*s34+s123*s23*s34-2*s123*s234*s34+4*s123*s34^2+4*pp3^2*s56+s12*s23*s56+3*s123*s23*s56-s12*s234*s56+s123*s234*s56+4*s12*s34*s56-3*s123*s34*s56+s23*s34*s56-2*s23*s56^2+pp4*(4*s12^2+s12*(-3*s123+s23+s234-4*s34-3*s56)-s23*(s34-3*s56)+s123*(2*s23+s234-3*s34+2*s56))+pp3*(pp4^2+s123^2+s123*s234-4*s123*s34+4*s12*(s123-s56)-5*s123*s56-2*s23*s56+s234*s56-4*s34*s56+4*s56^2-pp4*(4*s12+2*s123+s234-4*s34+5*s56)))))+a2*(a4*(1+a4)*pp4*(-2*pp3*pp4*s12+pp4^2*s12+2*pp4*s12^2+2*pp3*s12*s123-pp4*s12*s123+pp4*s12*s23-s12*s123*s23-pp3*pp4*s234+pp4*s12*s234+pp3*s123*s234+pp4*s123*s234+s12*s123*s234-s123^2*s234+2*pp3*pp4*s34-2*pp4*s12*s34-2*pp3*s123*s34-pp4*s123*s34-2*s12*s123*s34+s123^2*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34+2*s123*s34^2+2*pp3^2*s56-pp3*pp4*s56-2*pp3*s12*s56-pp4*s12*s56-pp3*s123*s56-2*pp3*s23*s56+pp4*s23*s56+s12*s23*s56+s123*s23*s56+pp3*s234*s56-s12*s234*s56+s123*s234*s56-2*pp3*s34*s56+2*s12*s34*s56-s123*s34*s56+s23*s34*s56+pp3*s56^2-s23*s56^2+pp2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))-a3*(pp1*pp3*pp4^2-pp1*pp4^3+pp2*pp4^3+pp1*pp3*pp4*s12-3*pp1*pp4^2*s12-pp2*pp4^2*s12-2*pp3*pp4^2*s12+pp4^3*s12+3*pp4^2*s12^2-pp1*pp3*pp4*s123+pp1*pp4^2*s123-2*pp2*pp4^2*s123+pp2*pp4*s12*s123+2*pp3*pp4*s12*s123-pp4^2*s12*s123+pp2*pp4*s123^2+pp4^2*s12*s23-pp4*s12^2*s23-pp4*s12*s123*s23-pp3*pp4^2*s234-pp3*pp4*s12*s234+3*pp4^2*s12*s234+pp4*s12^2*s234+pp3*pp4*s123*s234+pp4^2*s123*s234-pp4*s123^2*s234-3*pp1*pp3*pp4*s34+2*pp1*pp4^2*s34-pp2*pp4^2*s34+2*pp3*pp4^2*s34+3*pp1*pp4*s12*s34+4*pp3*pp4*s12*s34-5*pp4^2*s12*s34-4*pp4*s12^2*s34+2*pp1*pp3*s123*s34+pp1*pp4*s123*s34+3*pp2*pp4*s123*s34-2*pp3*pp4*s123*s34-pp4^2*s123*s34-4*pp3*s12*s123*s34-pp4*s12*s123*s34-2*pp2*s123^2*s34+pp4*s123^2*s34-pp4^2*s23*s34+pp4*s123*s23*s34+2*s12*s123*s23*s34+3*pp3*pp4*s234*s34-3*pp4*s12*s234*s34-2*pp3*s123*s234*s34-5*pp4*s123*s234*s34-2*s12*s123*s234*s34+2*s123^2*s234*s34-pp1*pp4*s34^2-4*pp3*pp4*s34^2+4*pp4*s12*s34^2-2*pp1*s123*s34^2+4*pp3*s123*s34^2+5*pp4*s123*s34^2+4*s12*s123*s34^2-2*s123^2*s34^2+pp4*s23*s34^2-2*s123*s23*s34^2+4*s123*s234*s34^2-4*s123*s34^3-pp1*pp3^2*s56+2*pp1*pp3*pp4*s56+pp2*pp3*pp4*s56+2*pp3^2*pp4*s56+pp1*pp4^2*s56-2*pp2*pp4^2*s56-pp3*pp4^2*s56+pp2*pp4*s12*s56-4*pp3*pp4*s12*s56-pp4^2*s12*s56+pp2*pp3*s123*s56-4*pp2*pp4*s123*s56-pp3*pp4*s123*s56-2*pp3*pp4*s23*s56+pp4^2*s23*s56+pp3*s12*s23*s56+2*pp4*s12*s23*s56+pp4*s123*s23*s56+pp3^2*s234*s56-pp3*pp4*s234*s56-pp3*s12*s234*s56-3*pp4*s12*s234*s56-pp3*s123*s234*s56+3*pp4*s123*s234*s56-4*pp3^2*s34*s56-2*pp1*pp4*s34*s56+2*pp2*pp4*s34*s56+pp3*pp4*s34*s56+4*pp3*s12*s34*s56+5*pp4*s12*s34*s56+3*pp2*s123*s34*s56+pp3*s123*s34*s56-3*pp4*s123*s34*s56+3*pp3*s23*s34*s56-3*s12*s23*s34*s56-3*pp3*s234*s34*s56+3*s12*s234*s34*s56-3*s123*s234*s34*s56+pp1*s34^2*s56+4*pp3*s34^2*s56-4*s12*s34^2*s56+3*s123*s34^2*s56-s23*s34^2*s56-pp2*pp3*s56^2+pp3^2*s56^2+pp2*pp4*s56^2+pp3*pp4*s56^2-pp3*s23*s56^2-pp4*s23*s56^2+2*pp3*s234*s56^2-pp2*s34*s56^2-3*pp3*s34*s56^2+s23*s34*s56^2+a4*(-4*pp3^2*pp4*s12+pp3*pp4^2*s12+pp4^3*s12+4*pp3*pp4*s12^2+2*pp4^2*s12^2+4*pp3^2*s12*s123-pp3*pp4*s12*s123-pp4^2*s12*s123+3*pp3*pp4*s12*s23-pp4^2*s12*s23-2*pp4*s12^2*s23-3*pp3*s12*s123*s23+pp4*s12*s123*s23-pp3^2*pp4*s234-pp3*pp4^2*s234-pp3*pp4*s12*s234+3*pp4^2*s12*s234+2*pp4*s12^2*s234+pp3^2*s123*s234+2*pp3*pp4*s123*s234+pp4^2*s123*s234+3*pp3*s12*s123*s234-pp4*s12*s123*s234-pp3*s123^2*s234-pp4*s123^2*s234+4*pp3^2*pp4*s34+2*pp3*pp4^2*s34-5*pp4^2*s12*s34-4*pp4*s12^2*s34-4*pp3^2*s123*s34-5*pp3*pp4*s123*s34-pp4^2*s123*s34-8*pp3*s12*s123*s34+pp4*s12*s123*s34+3*pp3*s123^2*s34+pp4*s123^2*s34-3*pp3*pp4*s23*s34-pp4^2*s23*s34+pp4*s12*s23*s34+3*pp3*s123*s23*s34+3*pp4*s123*s23*s34+3*s12*s123*s23*s34-2*s123^2*s23*s34+3*pp3*pp4*s234*s34-3*pp4*s12*s234*s34-5*pp3*s123*s234*s34-5*pp4*s123*s234*s34-3*s12*s123*s234*s34+3*s123^2*s234*s34-4*pp3*pp4*s34^2+4*pp4*s12*s34^2+8*pp3*s123*s34^2+5*pp4*s123*s34^2+4*s12*s123*s34^2-3*s123^2*s34^2+pp4*s23*s34^2-3*s123*s23*s34^2+4*s123*s234*s34^2-4*s123*s34^3+4*pp3^3*s56-pp3^2*pp4*s56-pp3*pp4^2*s56-4*pp3^2*s12*s56-5*pp3*pp4*s12*s56-pp4^2*s12*s56-3*pp3^2*s123*s56+pp3*pp4*s123*s56-4*pp3^2*s23*s56+pp3*pp4*s23*s56+pp4^2*s23*s56+3*pp3*s12*s23*s56+3*pp4*s12*s23*s56+3*pp3*s123*s23*s56-pp4*s123*s23*s56+3*pp3^2*s234*s56-pp3*pp4*s234*s56-3*pp3*s12*s234*s56-3*pp4*s12*s234*s56-pp3*s123*s234*s56+3*pp4*s123*s234*s56-8*pp3^2*s34*s56+pp3*pp4*s34*s56+8*pp3*s12*s34*s56+5*pp4*s12*s34*s56-3*pp4*s123*s34*s56+5*pp3*s23*s34*s56-3*s12*s23*s34*s56+s123*s23*s34*s56-3*pp3*s234*s34*s56+3*s12*s234*s34*s56-3*s123*s234*s34*s56+4*pp3*s34^2*s56-4*s12*s34^2*s56+3*s123*s34^2*s56-s23*s34^2*s56+3*pp3^2*s56^2+pp3*pp4*s56^2-3*pp3*s23*s56^2-pp4*s23*s56^2+2*pp3*s234*s56^2-3*pp3*s34*s56^2+s23*s34*s56^2+pp2*(pp3+pp4-s34)*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1*(pp3+pp4-s34)*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))))+a3^2*(-4*pp3^2*pp4*s12+3*pp3*pp4^2*s12+4*pp3*pp4*s12^2+4*pp3^2*s12*s123-3*pp3*pp4*s12*s123+3*pp3*pp4*s12*s23-2*pp4^2*s12*s23-2*pp4*s12^2*s23-3*pp3*s12*s123*s23+2*pp4*s12*s123*s23-pp3^2*pp4*s234+pp3*pp4*s12*s234+pp3^2*s123*s234+pp3*pp4*s123*s234+pp3*s12*s123*s234-pp3*s123^2*s234+4*pp3^2*pp4*s34-4*pp3*pp4*s12*s34-4*pp3^2*s123*s34-3*pp3*pp4*s123*s34-4*pp3*s12*s123*s34+3*pp3*s123^2*s34-3*pp3*pp4*s23*s34+2*pp4*s12*s23*s34+3*pp3*s123*s23*s34+2*pp4*s123*s23*s34+2*s12*s123*s23*s34-2*s123^2*s23*s34-2*pp3*s123*s234*s34+4*pp3*s123*s34^2-2*s123*s23*s34^2+4*pp3^3*s56-3*pp3^2*pp4*s56-4*pp3^2*s12*s56-3*pp3*pp4*s12*s56-3*pp3^2*s123*s56+2*pp3*pp4*s123*s56-4*pp3^2*s23*s56+3*pp3*pp4*s23*s56+3*pp3*s12*s23*s56+2*pp4*s12*s23*s56+3*pp3*s123*s23*s56-2*pp4*s123*s23*s56+pp3^2*s234*s56-pp3*s12*s234*s56+pp3*s123*s234*s56-4*pp3^2*s34*s56+4*pp3*s12*s34*s56-3*pp3*s123*s34*s56+3*pp3*s23*s34*s56-2*s12*s23*s34*s56+2*s123*s23*s34*s56+3*pp3^2*s56^2-3*pp3*s23*s56^2+pp1*pp3*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))+pp2*(2*pp3^2*s56+pp3*(pp4^2+2*s12*s123+s123^2-2*s123*s34-2*s12*s56-4*s123*s56-2*s34*s56+3*s56^2-2*pp4*(s12+s123-s34+2*s56))+2*(pp4^2*s12+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56))))))-a1*(a4*(1+a4)*pp4*(-(pp4^2*s12)+pp4*s12*s123+pp4*s12*s23-s12*s123*s23-pp3*pp4*s234+pp4*s12*s234+pp3*s123*s234+pp4*s123*s234+s12*s123*s234-s123^2*s234+pp4*s123*s34-s123^2*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34+pp3*pp4*s56+pp4*s12*s56+pp3*s123*s56-2*pp4*s123*s56-2*pp3*s23*s56+pp4*s23*s56+s12*s23*s56+s123*s23*s56+pp3*s234*s56-s12*s234*s56+s123*s234*s56+s123*s34*s56+s23*s34*s56-pp3*s56^2-s23*s56^2+pp2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))+a2^2*(2*pp2^2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1^2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))-s12*(pp4^2*s12-s12*s123*s23+s12*s123*s234-s123^2*s234-2*s12*s123*s34+s123^2*s34+s123*s23*s34-2*s123*s234*s34+2*s123*s34^2+2*pp3^2*s56+s12*s23*s56+s123*s23*s56-s12*s234*s56+s123*s234*s56+2*s12*s34*s56-s123*s34*s56+s23*s34*s56-s23*s56^2+pp4*(2*s12^2+s123*s234-s123*s34-s23*s34+s12*(-s123+s23+s234-2*s34-s56)+s23*s56)-pp3*(-2*s12*s123-s123*s234+2*s123*s34+2*s12*s56+s123*s56+2*s23*s56-s234*s56+2*s34*s56-s56^2+pp4*(2*s12+s234-2*s34+s56)))+pp1*(2*pp4^2*s12+4*pp4*s12^2-2*pp4*s12*s123+pp4*s12*s23-s12*s123*s23+pp4*s12*s234+pp4*s123*s234+s12*s123*s234-s123^2*s234-3*pp4*s12*s34-pp4*s123*s34-3*s12*s123*s34+s123^2*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34+2*s123*s34^2+2*pp3^2*s56-2*pp4*s12*s56+pp4*s23*s56+s12*s23*s56+s123*s23*s56-s12*s234*s56+s123*s234*s56+3*s12*s34*s56-s123*s34*s56+s23*s34*s56-s23*s56^2+pp2*(-pp4^2+pp4*(-4*s12+2*s34)+(s123-s56)*(s123+2*s34-s56)+2*pp3*(pp4-s123+s56))-pp3*(-3*s12*s123-s123*s234+2*s123*s34+3*s12*s56+s123*s56+2*s23*s56-s234*s56+2*s34*s56-s56^2+pp4*(3*s12+s234-2*s34+s56)))+pp2*(-(pp4^2*s12)-s12*s123^2-2*s12*s123*s23+2*s12*s123*s234-2*s123^2*s234-2*s12*s123*s34+2*s123*s23*s34-4*s123*s234*s34+2*s123*s34^2+2*pp3^2*s56+2*s12*s123*s56+2*s12*s23*s56+2*s123*s23*s56-2*s12*s234*s56+2*s123*s234*s56+2*s12*s34*s56+2*s23*s34*s56-s12*s56^2-2*s23*s56^2-2*pp3*(-(s12*s123)-s123*s234+pp4*(s12+s234-s34)+s123*s34+s12*s56+2*s23*s56-s234*s56+s34*s56)+2*pp4*(s12^2+s123*s234-s23*s34-s123*s56+s23*s56+s12*(s123+s23+s234-s34+s56))))-a3*(pp1*pp3*pp4^2-pp1*pp4^3+pp2*pp4^3+pp1*pp3*pp4*s12-3*pp1*pp4^2*s12-pp2*pp4^2*s12-pp4^3*s12+pp4^2*s12^2-pp1*pp3*pp4*s123+pp1*pp4^2*s123-2*pp2*pp4^2*s123+pp2*pp4*s12*s123+pp4^2*s12*s123+pp2*pp4*s123^2+pp4^2*s12*s23-pp4*s12^2*s23-pp4*s12*s123*s23-pp3*pp4^2*s234-pp3*pp4*s12*s234+3*pp4^2*s12*s234+pp4*s12^2*s234+pp3*pp4*s123*s234+pp4^2*s123*s234-pp4*s123^2*s234-3*pp1*pp3*pp4*s34+2*pp1*pp4^2*s34-pp2*pp4^2*s34+3*pp1*pp4*s12*s34+pp4^2*s12*s34+2*pp1*pp3*s123*s34+pp1*pp4*s123*s34+3*pp2*pp4*s123*s34+pp4^2*s123*s34-3*pp4*s12*s123*s34-2*pp2*s123^2*s34-pp4*s123^2*s34-pp4^2*s23*s34+pp4*s123*s23*s34+2*s12*s123*s23*s34+3*pp3*pp4*s234*s34-3*pp4*s12*s234*s34-2*pp3*s123*s234*s34-5*pp4*s123*s234*s34-2*s12*s123*s234*s34+2*s123^2*s234*s34-pp1*pp4*s34^2-2*pp1*s123*s34^2-pp4*s123*s34^2+2*s123^2*s34^2+pp4*s23*s34^2-2*s123*s23*s34^2+4*s123*s234*s34^2-pp1*pp3^2*s56+2*pp1*pp3*pp4*s56+pp2*pp3*pp4*s56+pp1*pp4^2*s56-2*pp2*pp4^2*s56+pp3*pp4^2*s56+pp2*pp4*s12*s56-pp4^2*s12*s56-2*pp4*s12^2*s56+pp2*pp3*s123*s56-4*pp2*pp4*s123*s56+pp3*pp4*s123*s56-2*pp4^2*s123*s56-2*pp3*s12*s123*s56+2*pp4*s12*s123*s56-2*pp3*pp4*s23*s56+pp4^2*s23*s56+pp3*s12*s23*s56+2*pp4*s12*s23*s56+pp4*s123*s23*s56+pp3^2*s234*s56-pp3*pp4*s234*s56-pp3*s12*s234*s56-3*pp4*s12*s234*s56-pp3*s123*s234*s56+3*pp4*s123*s234*s56-2*pp1*pp4*s34*s56+2*pp2*pp4*s34*s56-3*pp3*pp4*s34*s56+pp4*s12*s34*s56+3*pp2*s123*s34*s56-pp3*s123*s34*s56+5*pp4*s123*s34*s56+2*s12*s123*s34*s56-2*s123^2*s34*s56+3*pp3*s23*s34*s56-3*s12*s23*s34*s56-3*pp3*s234*s34*s56+3*s12*s234*s34*s56-3*s123*s234*s34*s56+pp1*s34^2*s56-3*s123*s34^2*s56-s23*s34^2*s56-pp2*pp3*s56^2-pp3^2*s56^2+pp2*pp4*s56^2+pp3*pp4*s56^2+2*pp3*s12*s56^2+2*pp4*s12*s56^2+2*pp3*s123*s56^2-2*pp4*s123*s56^2-pp3*s23*s56^2-pp4*s23*s56^2+2*pp3*s234*s56^2-pp2*s34*s56^2+3*pp3*s34*s56^2-2*s12*s34*s56^2+2*s123*s34*s56^2+s23*s34*s56^2-2*pp3*s56^3+a4*(-(pp3*pp4^2*s12)-pp4^3*s12-pp3*pp4*s12*s123+3*pp4^2*s12*s123+2*pp4*s12^2*s123+2*pp3*s12*s123^2-2*pp4*s12*s123^2+3*pp3*pp4*s12*s23-pp4^2*s12*s23-2*pp4*s12^2*s23-3*pp3*s12*s123*s23+pp4*s12*s123*s23-pp3^2*pp4*s234-pp3*pp4^2*s234-pp3*pp4*s12*s234+3*pp4^2*s12*s234+2*pp4*s12^2*s234+pp3^2*s123*s234+2*pp3*pp4*s123*s234+pp4^2*s123*s234+3*pp3*s12*s123*s234-pp4*s12*s123*s234-pp3*s123^2*s234-pp4*s123^2*s234+pp4^2*s12*s34+3*pp3*pp4*s123*s34+pp4^2*s123*s34-3*pp4*s12*s123*s34-3*pp3*s123^2*s34-3*pp4*s123^2*s34-2*s12*s123^2*s34+2*s123^3*s34-3*pp3*pp4*s23*s34-pp4^2*s23*s34+pp4*s12*s23*s34+3*pp3*s123*s23*s34+3*pp4*s123*s23*s34+3*s12*s123*s23*s34-2*s123^2*s23*s34+3*pp3*pp4*s234*s34-3*pp4*s12*s234*s34-5*pp3*s123*s234*s34-5*pp4*s123*s234*s34-3*s12*s123*s234*s34+3*s123^2*s234*s34-pp4*s123*s34^2+3*s123^2*s34^2+pp4*s23*s34^2-3*s123*s23*s34^2+4*s123*s234*s34^2+pp3^2*pp4*s56+pp3*pp4^2*s56+3*pp3*pp4*s12*s56-pp4^2*s12*s56-2*pp4*s12^2*s56+3*pp3^2*s123*s56-3*pp3*pp4*s123*s56-2*pp4^2*s123*s56-4*pp3*s12*s123*s56-2*pp3*s123^2*s56+2*pp4*s123^2*s56-4*pp3^2*s23*s56+pp3*pp4*s23*s56+pp4^2*s23*s56+3*pp3*s12*s23*s56+3*pp4*s12*s23*s56+3*pp3*s123*s23*s56-pp4*s123*s23*s56+3*pp3^2*s234*s56-pp3*pp4*s234*s56-3*pp3*s12*s234*s56-3*pp4*s12*s234*s56-pp3*s123*s234*s56+3*pp4*s123*s234*s56-3*pp3*pp4*s34*s56+pp4*s12*s34*s56+5*pp4*s123*s34*s56+4*s12*s123*s34*s56-4*s123^2*s34*s56+5*pp3*s23*s34*s56-3*s12*s23*s34*s56+s123*s23*s34*s56-3*pp3*s234*s34*s56+3*s12*s234*s34*s56-3*s123*s234*s34*s56-3*s123*s34^2*s56-s23*s34^2*s56-3*pp3^2*s56^2+pp3*pp4*s56^2+2*pp3*s12*s56^2+2*pp4*s12*s56^2+4*pp3*s123*s56^2-2*pp4*s123*s56^2-3*pp3*s23*s56^2-pp4*s23*s56^2+2*pp3*s234*s56^2+3*pp3*s34*s56^2-2*s12*s34*s56^2+2*s123*s34*s56^2+s23*s34*s56^2-2*pp3*s56^3+pp2*(pp3+pp4-s34)*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1*(pp3+pp4-s34)*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))))+a3^2*(-(pp3*pp4^2*s12)+2*pp3*pp4*s12^2-2*pp4^2*s12^2-2*pp4*s12^3-pp3*pp4*s12*s123+2*pp4^2*s12*s123-2*pp3*s12^2*s123+4*pp4*s12^2*s123+2*pp3*s12*s123^2-2*pp4*s12*s123^2+3*pp3*pp4*s12*s23-2*pp4^2*s12*s23-2*pp4*s12^2*s23-3*pp3*s12*s123*s23+2*pp4*s12*s123*s23-pp3^2*pp4*s234+pp3*pp4*s12*s234+pp3^2*s123*s234+pp3*pp4*s123*s234+pp3*s12*s123*s234-pp3*s123^2*s234-2*pp3*pp4*s12*s34+2*pp4*s12^2*s34+3*pp3*pp4*s123*s34+2*pp3*s12*s123*s34+2*s12^2*s123*s34-3*pp3*s123^2*s34-2*pp4*s123^2*s34-4*s12*s123^2*s34+2*s123^3*s34-3*pp3*pp4*s23*s34+2*pp4*s12*s23*s34+3*pp3*s123*s23*s34+2*pp4*s123*s23*s34+2*s12*s123*s23*s34-2*s123^2*s23*s34-2*pp3*s123*s234*s34-2*s12*s123*s34^2+2*s123^2*s34^2-2*s123*s23*s34^2+pp3^2*pp4*s56-2*pp3^2*s12*s56+3*pp3*pp4*s12*s56+2*pp3*s12^2*s56+2*pp4*s12^2*s56+3*pp3^2*s123*s56-4*pp3*pp4*s123*s56-4*pp4*s12*s123*s56-2*pp3*s123^2*s56+2*pp4*s123^2*s56-4*pp3^2*s23*s56+3*pp3*pp4*s23*s56+3*pp3*s12*s23*s56+2*pp4*s12*s23*s56+3*pp3*s123*s23*s56-2*pp4*s123*s23*s56+pp3^2*s234*s56-pp3*s12*s234*s56+pp3*s123*s234*s56+2*pp3*s12*s34*s56-2*s12^2*s34*s56-pp3*s123*s34*s56+4*s12*s123*s34*s56-2*s123^2*s34*s56+3*pp3*s23*s34*s56-2*s12*s23*s34*s56+2*s123*s23*s34*s56-pp3^2*s56^2-2*pp3*s12*s56^2+2*pp3*s123*s56^2-3*pp3*s23*s56^2+pp1*pp3*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))+pp2*(2*pp3^2*s56+pp3*(pp4^2+2*s12*s123+s123^2-2*s123*s34-2*s12*s56-4*s123*s56-2*s34*s56+3*s56^2-2*pp4*(s12+s123-s34+2*s56))+2*(pp4^2*s12+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))))+a2*(-2*a3*pp2^2*pp4^2-a3*pp2*pp3*pp4^2+a4*pp2*pp3*pp4^2+4*a3*pp2*pp3*pp4*s12-pp2*pp4^2*s12-a3*pp2*pp4^2*s12+a3*pp3*pp4^2*s12-a4*pp3*pp4^2*s12-4*a3*pp2*pp4*s12^2-4*a3*pp3*pp4*s12^2+pp4^2*s12^2+3*a3*pp4^2*s12^2+4*a3*pp4*s12^3+4*a3*pp2^2*pp4*s123+2*a3*pp2*pp3*pp4*s123-2*a4*pp2*pp3*pp4*s123-a3*pp2*pp4^2*s123+a4*pp2*pp4^2*s123-4*a3*pp2*pp3*s12*s123+pp2*pp4*s12*s123+a3*pp3*pp4*s12*s123-a4*pp3*pp4*s12*s123-a3*pp4^2*s12*s123+a4*pp4^2*s12*s123+4*a3*pp3*s12^2*s123-5*a3*pp4*s12^2*s123+2*a4*pp4*s12^2*s123-2*a3*pp2^2*s123^2-a3*pp2*pp3*s123^2+a4*pp2*pp3*s123^2+2*a3*pp2*pp4*s123^2-2*a4*pp2*pp4*s123^2+a3*pp2*s12*s123^2-2*a3*pp3*s12*s123^2+2*a4*pp3*s12*s123^2+a3*pp4*s12*s123^2-a4*pp4*s12*s123^2-a3*pp2*s123^3+a4*pp2*s123^3+2*a3*pp2*pp4^2*s23-2*a4*pp2*pp4^2*s23-2*a3*pp2*pp4*s12*s23-3*a3*pp3*pp4*s12*s23+3*a4*pp3*pp4*s12*s23-pp4*s12^2*s23+3*a3*pp4*s12^2*s23-2*a4*pp4*s12^2*s23-4*a3*pp2*pp4*s123*s23+4*a4*pp2*pp4*s123*s23+2*a3*pp2*s12*s123*s23+3*a3*pp3*s12*s123*s23-3*a4*pp3*s12*s123*s23-a3*pp4*s12*s123*s23+a4*pp4*s12*s123*s23-a3*s12^2*s123*s23+2*a3*pp2*s123^2*s23-2*a4*pp2*s123^2*s23+a3*s12*s123^2*s23-a4*s12*s123^2*s23+2*a3*pp4*s12*s23^2-2*a4*pp4*s12*s23^2-2*a3*s12*s123*s23^2+2*a4*s12*s123*s23^2+2*a3*pp2*pp3*pp4*s234+a3*pp3^2*pp4*s234-a4*pp3^2*pp4*s234+2*pp2*pp4^2*s234+2*a4*pp2*pp4^2*s234-2*a3*pp2*pp4*s12*s234-pp3*pp4*s12*s234-2*a3*pp3*pp4*s12*s234-a4*pp3*pp4*s12*s234+pp4*s12^2*s234+a3*pp4*s12^2*s234+2*a4*pp4*s12^2*s234-2*a3*pp2*pp3*s123*s234-a3*pp3^2*s123*s234+a4*pp3^2*s123*s234-2*pp2*pp4*s123*s234-2*a3*pp2*pp4*s123*s234-4*a4*pp2*pp4*s123*s234-2*a3*pp2*s12*s123*s234+3*a4*pp3*s12*s123*s234+3*pp4*s12*s123*s234+a4*pp4*s12*s123*s234+a3*s12^2*s123*s234+2*a3*pp2*s123^2*s234+2*a4*pp2*s123^2*s234-a3*pp4*s123^2*s234+a4*pp4*s123^2*s234-2*a3*s12*s123^2*s234+a4*s12*s123^2*s234+a3*s123^3*s234-a4*s123^3*s234-2*a3*pp3*pp4*s23*s234+2*a4*pp3*pp4*s23*s234-2*pp4*s12*s23*s234+2*a3*pp4*s12*s23*s234+2*a3*pp3*s123*s23*s234-2*a4*pp3*s123*s23*s234+2*a3*pp4*s123*s23*s234-2*a4*pp4*s123*s23*s234+2*a3*s12*s123*s23*s234-4*a4*s12*s123*s23*s234-2*a3*s123^2*s23*s234+2*a4*s123^2*s23*s234-2*pp3*pp4*s234^2-2*a4*pp3*pp4*s234^2+2*pp4*s12*s234^2+2*a4*pp4*s12*s234^2+2*a4*pp3*s123*s234^2+2*pp4*s123*s234^2+2*a4*pp4*s123*s234^2+2*a4*s12*s123*s234^2-2*a4*s123^2*s234^2-4*a3*pp2*pp3*pp4*s34-pp2*pp4^2*s34-a4*pp2*pp4^2*s34+4*a3*pp2*pp4*s12*s34+4*a3*pp3*pp4*s12*s34+pp4^2*s12*s34+a4*pp4^2*s12*s34-4*a3*pp4*s12^2*s34+4*a3*pp2*pp3*s123*s34+3*pp2*pp4*s123*s34+2*a3*pp2*pp4*s123*s34+2*a4*pp2*pp4*s123*s34-3*a3*pp3*pp4*s123*s34+3*a4*pp3*pp4*s123*s34+4*a3*pp2*s12*s123*s34-4*a3*pp3*s12*s123*s34-3*pp4*s12*s123*s34-a3*pp4*s12*s123*s34-3*a4*pp4*s12*s123*s34-4*a3*s12^2*s123*s34-2*pp2*s123^2*s34-2*a3*pp2*s123^2*s34-a4*pp2*s123^2*s34+3*a3*pp3*s123^2*s34-3*a4*pp3*s123^2*s34+a3*pp4*s123^2*s34-a4*pp4*s123^2*s34+5*a3*s12*s123^2*s34-2*a4*s12*s123^2*s34-a3*s123^3*s34+a4*s123^3*s34+2*a3*pp2*pp4*s23*s34+3*a3*pp3*pp4*s23*s34-3*a4*pp3*pp4*s23*s34-3*a3*pp4*s12*s23*s34+a4*pp4*s12*s23*s34-2*a3*pp2*s123*s23*s34-3*a3*pp3*s123*s23*s34+3*a4*pp3*s123*s23*s34+a3*pp4*s123*s23*s34-a4*pp4*s123*s23*s34+2*s12*s123*s23*s34-a3*s12*s123*s23*s34+3*a4*s12*s123*s23*s34-a3*s123^2*s23*s34+a4*s123^2*s23*s34-2*a3*pp4*s23^2*s34+2*a4*pp4*s23^2*s34+2*a3*s123*s23^2*s34-2*a4*s123*s23^2*s34+3*pp3*pp4*s234*s34+3*a4*pp3*pp4*s234*s34-3*pp4*s12*s234*s34-3*a4*pp4*s12*s234*s34+4*a3*pp2*s123*s234*s34-2*pp3*s123*s234*s34+2*a3*pp3*s123*s234*s34-5*a4*pp3*s123*s234*s34-pp4*s123*s234*s34-a4*pp4*s123*s234*s34-2*s12*s123*s234*s34-2*a3*s12*s123*s234*s34-3*a4*s12*s123*s234*s34-2*s123^2*s234*s34+2*a3*s123^2*s234*s34-a4*s123^2*s234*s34-2*pp4*s23*s234*s34-2*a4*pp4*s23*s234*s34+4*s123*s23*s234*s34-4*a3*s123*s23*s234*s34+6*a4*s123*s23*s234*s34-4*s123*s234^2*s34-4*a4*s123*s234^2*s34-4*a3*pp2*s123*s34^2-pp4*s123*s34^2-a4*pp4*s123*s34^2+4*a3*s12*s123*s34^2+2*s123^2*s34^2-2*a3*s123^2*s34^2+3*a4*s123^2*s34^2+pp4*s23*s34^2+a4*pp4*s23*s34^2-2*s123*s23*s34^2+2*a3*s123*s23*s34^2-3*a4*s123*s23*s34^2+4*s123*s234*s34^2+4*a4*s123*s234*s34^2-2*pp1^2*pp4*(pp3-pp4+s34)-4*a3*pp2*pp3^2*s56+4*a3*pp2^2*pp4*s56+pp2*pp3*pp4*s56+4*a3*pp2*pp3*pp4*s56-2*a4*pp2*pp3*pp4*s56-a3*pp3^2*pp4*s56+a4*pp3^2*pp4*s56-pp2*pp4^2*s56-a4*pp2*pp4^2*s56+4*a3*pp2*pp3*s12*s56+4*a3*pp3^2*s12*s56+pp2*pp4*s12*s56-4*a3*pp3*pp4*s12*s56+3*a4*pp3*pp4*s12*s56-pp4^2*s12*s56-a4*pp4^2*s12*s56-4*a3*pp3*s12^2*s56-2*pp4*s12^2*s56-3*a3*pp4*s12^2*s56-2*a4*pp4*s12^2*s56+4*a3*pp2^2*s123*s56+pp2*pp3*s123*s56+4*a3*pp2*pp3*s123*s56-2*a4*pp2*pp3*s123*s56-3*a3*pp3^2*s123*s56+3*a4*pp3^2*s123*s56-4*pp2*pp4*s123*s56+2*a3*pp2*pp4*s123*s56+3*a3*pp3*pp4*s123*s56-3*a4*pp3*pp4*s123*s56-2*a3*pp2*s12*s123*s56-2*pp3*s12*s123*s56-a3*pp3*s12*s123*s56-4*a4*pp3*s12*s123*s56+pp4*s12*s123*s56+3*a3*pp4*s12*s123*s56-pp2*s123^2*s56+2*a3*pp2*s123^2*s56-3*a4*pp2*s123^2*s56+a3*pp3*s123^2*s56-a4*pp3*s123^2*s56+4*a3*pp2*pp3*s23*s56+4*a3*pp3^2*s23*s56-4*a4*pp3^2*s23*s56+2*pp2*pp4*s23*s56-6*a3*pp2*pp4*s23*s56+4*a4*pp2*pp4*s23*s56-a3*pp3*pp4*s23*s56+a4*pp3*pp4*s23*s56-2*a3*pp2*s12*s23*s56+pp3*s12*s23*s56-5*a3*pp3*s12*s23*s56+3*a4*pp3*s12*s23*s56+2*pp4*s12*s23*s56+a3*pp4*s12*s23*s56-a4*pp4*s12*s23*s56+a3*s12^2*s23*s56+2*pp2*s123*s23*s56-6*a3*pp2*s123*s23*s56+4*a4*pp2*s123*s23*s56+a3*pp3*s123*s23*s56-a4*pp3*s123*s23*s56-3*a3*pp4*s123*s23*s56+3*a4*pp4*s123*s23*s56+s12*s123*s23*s56+2*a4*s12*s123*s23*s56-a3*s123^2*s23*s56+a4*s123^2*s23*s56-4*a3*pp3*s23^2*s56+4*a4*pp3*s23^2*s56+2*a3*pp4*s23^2*s56-2*a4*pp4*s23^2*s56-2*s12*s23^2*s56+2*a3*s12*s23^2*s56-2*a4*s12*s23^2*s56+2*a3*s123*s23^2*s56-2*a4*s123*s23^2*s56-2*a3*pp2*pp3*s234*s56+pp3^2*s234*s56-a3*pp3^2*s234*s56+3*a4*pp3^2*s234*s56-4*pp2*pp4*s234*s56-4*a4*pp2*pp4*s234*s56+pp3*pp4*s234*s56+a4*pp3*pp4*s234*s56+2*a3*pp2*s12*s234*s56-pp3*s12*s234*s56+2*a3*pp3*s12*s234*s56-3*a4*pp3*s12*s234*s56-pp4*s12*s234*s56-a4*pp4*s12*s234*s56-a3*s12^2*s234*s56-2*pp2*s123*s234*s56-2*a3*pp2*s123*s234*s56-4*a4*pp2*s123*s234*s56+2*pp3*s123*s234*s56-2*a3*pp3*s123*s234*s56+a4*pp3*s123*s234*s56-3*pp4*s123*s234*s56-3*a4*pp4*s123*s234*s56-s12*s123*s234*s56+2*a3*s12*s123*s234*s56-2*a4*s12*s123*s234*s56+s123^2*s234*s56-a3*s123^2*s234*s56+2*a4*s123^2*s234*s56-2*pp3*s23*s234*s56+2*a3*pp3*s23*s234*s56-6*a4*pp3*s23*s234*s56+2*pp4*s23*s234*s56+2*a4*pp4*s23*s234*s56+4*s12*s23*s234*s56-2*a3*s12*s23*s234*s56+4*a4*s12*s23*s234*s56-2*s123*s23*s234*s56+2*a3*s123*s23*s234*s56+2*pp3*s234^2*s56+2*a4*pp3*s234^2*s56-2*s12*s234^2*s56-2*a4*s12*s234^2*s56+2*s123*s234^2*s56+2*a4*s123*s234^2*s56+4*a3*pp2*pp3*s34*s56+2*pp2*pp4*s34*s56+2*a4*pp2*pp4*s34*s56-3*pp3*pp4*s34*s56-3*a4*pp3*pp4*s34*s56-4*a3*pp2*s12*s34*s56-4*a3*pp3*s12*s34*s56+pp4*s12*s34*s56+a4*pp4*s12*s34*s56+4*a3*s12^2*s34*s56+3*pp2*s123*s34*s56+2*a3*pp2*s123*s34*s56+2*a4*pp2*s123*s34*s56-pp3*s123*s34*s56+a3*pp3*s123*s34*s56+3*pp4*s123*s34*s56+3*a4*pp4*s123*s34*s56+2*s12*s123*s34*s56-5*a3*s12*s123*s34*s56+4*a4*s12*s123*s34*s56-s123^2*s34*s56+a3*s123^2*s34*s56-2*a4*s123^2*s34*s56-2*a3*pp2*s23*s34*s56+3*pp3*s23*s34*s56-3*a3*pp3*s23*s34*s56+5*a4*pp3*s23*s34*s56-3*s12*s23*s34*s56+3*a3*s12*s23*s34*s56-3*a4*s12*s23*s34*s56+s123*s23*s34*s56-a3*s123*s23*s34*s56-a4*s123*s23*s34*s56-2*s23^2*s34*s56+2*a3*s23^2*s34*s56-2*a4*s23^2*s34*s56-3*pp3*s234*s34*s56-3*a4*pp3*s234*s34*s56+3*s12*s234*s34*s56+3*a4*s12*s234*s34*s56+s123*s234*s34*s56+a4*s123*s234*s34*s56+2*s23*s234*s34*s56+2*a4*s23*s234*s34*s56-3*s123*s34^2*s56-3*a4*s123*s34^2*s56-s23*s34^2*s56-a4*s23*s34^2*s56-2*a3*pp2^2*s56^2-pp2*pp3*s56^2-3*a3*pp2*pp3*s56^2+a4*pp2*pp3*s56^2-pp3^2*s56^2+a3*pp3^2*s56^2-3*a4*pp3^2*s56^2+2*pp2*pp4*s56^2+2*a4*pp2*pp4*s56^2+pp3*pp4*s56^2+a4*pp3*pp4*s56^2+a3*pp2*s12*s56^2+2*pp3*s12*s56^2+3*a3*pp3*s12*s56^2+2*a4*pp3*s12*s56^2+pp4*s12*s56^2+a4*pp4*s12*s56^2+2*pp2*s123*s56^2-a3*pp2*s123*s56^2+3*a4*pp2*s123*s56^2+pp3*s123*s56^2-a3*pp3*s123*s56^2+2*a4*pp3*s123*s56^2-2*pp2*s23*s56^2+4*a3*pp2*s23*s56^2-2*a4*pp2*s23*s56^2-pp3*s23*s56^2+a3*pp3*s23*s56^2+a4*pp3*s23*s56^2-pp4*s23*s56^2-a4*pp4*s23*s56^2-s12*s23*s56^2-a3*s12*s23*s56^2-a4*s12*s23*s56^2-s123*s23*s56^2+a3*s123*s23*s56^2-2*a4*s123*s23*s56^2+2*s23^2*s56^2-2*a3*s23^2*s56^2+2*a4*s23^2*s56^2+2*pp2*s234*s56^2+2*a4*pp2*s234*s56^2-pp3*s234*s56^2-a4*pp3*s234*s56^2+s12*s234*s56^2+a4*s12*s234*s56^2-s123*s234*s56^2-a4*s123*s234*s56^2-2*s23*s234*s56^2-2*a4*s23*s234*s56^2-pp2*s34*s56^2-a4*pp2*s34*s56^2+3*pp3*s34*s56^2+3*a4*pp3*s34*s56^2-2*s12*s34*s56^2-2*a4*s12*s34*s56^2+s123*s34*s56^2+a4*s123*s34*s56^2-pp2*s56^3-a4*pp2*s56^3-pp3*s56^3-a4*pp3*s56^3+s23*s56^3+a4*s23*s56^3+pp1*(-2*pp2*pp4^2+pp3*pp4*s12-3*pp4^2*s12+2*pp2*pp4*s123+2*pp4*s12*s23+4*pp3*pp4*s234-2*pp4^2*s234-2*pp4*s12*s234-2*pp4*s123*s234-3*pp3*pp4*s34+pp4^2*s34+3*pp4*s12*s34+2*pp3*s123*s34+2*pp4*s123*s34+2*pp4*s23*s34-4*s123*s23*s34+2*pp4*s234*s34+4*s123*s234*s34-pp4*s34^2-2*s123*s34^2-pp3^2*s56+2*pp2*pp4*s56+2*pp3*pp4*s56+pp4^2*s56+2*pp4*s12*s56+pp3*s123*s56-pp4*s123*s56+2*pp3*s23*s56-4*pp4*s23*s56-2*pp3*s234*s56+2*pp4*s234*s56-2*pp4*s34*s56-s123*s34*s56+2*s23*s34*s56-2*s234*s34*s56+s34^2*s56-pp3*s56^2-pp4*s56^2+s34*s56^2+a4*(pp3+s123-2*s23+2*s234-s34-s56)*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))+a3*(-3*pp4^2*s12-4*pp4*s12^2+pp4^2*s123+5*pp4*s12*s123-pp4*s123^2-2*pp4^2*s23-4*pp4*s12*s23+2*pp4*s123*s23+3*pp4*s12*s34+pp4*s123*s34+3*s12*s123*s34-3*s123^2*s34+2*pp4*s23*s34+2*s123*s23*s34-2*s123*s34^2+pp3^2*(-pp4+s123-3*s56)+3*pp4*s12*s56-3*pp4*s123*s56+2*pp4*s23*s56-3*s12*s34*s56+3*s123*s34*s56-2*s23*s34*s56+pp3*(pp4^2-3*s12*s123+s123^2-2*s123*s23+s123*s34+3*s12*s56+s123*s56+2*s23*s56+3*s34*s56-2*s56^2+pp4*(5*s12-2*s123+2*s23-3*s34+s56))-2*pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))))))*x[9]+(a1^2*(pp4*s12*s123-pp4*s12*s23-s12*s123*s23+s12*s23^2-pp4*s12*s234-pp3*s123*s234+2*pp4*s123*s234+s12*s123*s234-s123^2*s234+pp3*s23*s234-2*pp4*s23*s234-2*s12*s23*s234+s123*s23*s234-pp3*s234^2+s12*s234^2-s123*s234^2-s123^2*s34+2*s123*s23*s34-s23^2*s34-s123*s234*s34+s23*s234*s34+pp2*(s123-s56)*(s123-s23+s234-s56)+pp2*pp4*(-s123+s23+s234-s56)+pp4*s12*s56+pp3*s123*s56-2*pp4*s123*s56-pp3*s23*s56+2*pp4*s23*s56+s12*s23*s56+s123*s23*s56-s23^2*s56+2*pp3*s234*s56-s12*s234*s56+s123*s234*s56+s23*s234*s56+s123*s34*s56-s23*s34*s56-pp3*s56^2-s23*s56^2+pp1*(-2*pp2*pp4-2*pp4^2-2*pp4*s12+pp4*s123+pp4*s23+pp4*s234+2*pp4*s34+s123*s34+s23*s34-s234*s34+pp4*s56-s34*s56+pp3*(2*pp4-s123-s23+s234+s56)))+a1*a3*(-(pp3*pp4*s12)+pp4^2*s12+2*pp4*s12^2+2*pp3*s12*s123-2*pp4*s12*s123-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-pp4*s12*s34-pp3*s123*s34-pp4*s123*s34-2*s12*s123*s34+2*s123^2*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34+s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))+pp3^2*s56-pp3*pp4*s56-2*pp3*s12*s56-2*pp4*s12*s56-2*pp3*s123*s56+2*pp4*s123*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56-pp3*s34*s56+2*s12*s34*s56-2*s123*s34*s56+s23*s34*s56+2*pp3*s56^2+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))-a1*a2*(-(pp3*pp4*s12)+2*pp4^2*s12+2*pp4*s12^2+2*pp3*s12*s123-pp4*s12*s123-pp3*s12*s23-2*pp4*s12*s23-s12*s123*s23+2*s12*s23^2-pp3^2*s234+2*pp3*pp4*s234+pp3*s12*s234-2*pp4*s12*s234-2*pp3*s123*s234+2*pp4*s123*s234+s12*s123*s234-s123^2*s234+2*pp3*s23*s234-4*pp4*s23*s234-4*s12*s23*s234+2*s123*s23*s234-2*pp3*s234^2+2*s12*s234^2-2*s123*s234^2-pp4*s12*s34-pp3*s123*s34-2*pp4*s123*s34-2*s12*s123*s34+s123^2*s34+pp3*s23*s34+2*pp4*s23*s34+s12*s23*s34+s123*s23*s34-2*s23^2*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34+2*s23*s234*s34+s123*s34^2-s23*s34^2+pp3^2*s56-2*pp3*pp4*s56-2*pp3*s12*s56-pp4*s12*s56-pp3*s123*s56+pp3*s23*s56+2*pp4*s23*s56+s12*s23*s56+s123*s23*s56-2*s23^2*s56+pp3*s234*s56-s12*s234*s56+s123*s234*s56+2*s23*s234*s56-pp3*s34*s56+2*s12*s34*s56-s123*s34*s56-2*s23*s34*s56+pp3*s56^2-s23*s56^2+pp1*(pp3^2-4*pp2*pp4-2*pp4^2-2*pp4*s12+pp4*s123+2*pp4*s23+2*pp4*s234+pp4*s34+s123*s34+2*s23*s34-2*s234*s34+s34^2+pp4*s56-s34*s56+pp3*(pp4-s123-2*s23+2*s234-2*s34+s56))+pp2*(-2*pp4^2+(s123-s56)*(s123-2*s23+2*s234+s34-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+2*s23+2*s234+s34+s56)))+a2*(-(a3*(pp3*pp4*s12-pp4^2*s12-pp3*s12*s23+pp4*s12*s23-pp3^2*s234+pp3*pp4*s234+pp3*s12*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234-2*pp3*pp4*s34+pp4*s12*s34+pp3*s123*s34+pp4*s123*s34+pp3*s23*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34+pp3*s234*s34-s12*s234*s34+s123*s234*s34-s123*s34^2-s23*s34^2+pp1*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))-pp3^2*s56+pp3*pp4*s56+pp3*s23*s56-pp4*s23*s56-2*pp3*s234*s56+pp3*s34*s56+s23*s34*s56+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))))+a2*(pp3*pp4*s12-pp3*s12*s23-pp4*s12*s23+s12*s23^2-pp3^2*s234+2*pp3*pp4*s234+pp3*s12*s234-pp4*s12*s234-pp3*s123*s234+pp3*s23*s234-2*pp4*s23*s234-2*s12*s23*s234+s123*s23*s234-pp3*s234^2+s12*s234^2-s123*s234^2-2*pp3*pp4*s34+pp4*s12*s34+pp3*s123*s34+pp3*s23*s34+2*pp4*s23*s34+s12*s23*s34-s123*s23*s34-s23^2*s34+pp3*s234*s34-s12*s234*s34+2*s123*s234*s34+s23*s234*s34-s123*s34^2-s23*s34^2+pp1*(pp3^2-2*pp2*pp4+pp4*s23+pp4*s234-pp4*s34+s23*s34-s234*s34+s34^2-pp3*(pp4+s23-s234+2*s34))-pp3^2*s56+2*pp3*s23*s56-s23^2*s56-pp3*s234*s56+s23*s234*s56+pp3*s34*s56-s23*s34*s56+pp2*(-2*pp4^2-(s23-s234-s34)*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+2*s123+s23+s234+s34+2*s56)))))*x[8]*x[9]+(a2^2*(pp1^2*pp4+pp2*pp4^2-pp3*pp4*s12+pp4*s12^2-2*pp2*pp4*s123+pp3*s12*s123+pp2*s123^2+pp4*s12*s23-s12*s123*s23-pp3*pp4*s234+pp4*s12*s234+pp3*s123*s234+s12*s123*s234+pp4*s23*s234-s123*s23*s234+s123*s234^2+pp3*pp4*s34-pp4*s12*s34-pp3*s123*s34-s12*s123*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34+s123*s34^2+pp3^2*s56-2*pp2*pp4*s56-pp3*s12*s56-2*pp2*s123*s56-2*pp3*s23*s56+s12*s23*s56+s23^2*s56+pp3*s234*s56-s12*s234*s56-s23*s234*s56-pp3*s34*s56+s12*s34*s56+s23*s34*s56+pp2*s56^2+pp1*(-(pp4*(2*s12+s23+s234-s34))+(s23-s234+s34)*(s123-s56)+pp3*(pp4-s123+s56)))+a1^2*(pp1^2*pp4+s123^2*s234-s123*s23*s234+s123*s234^2-pp4*(s123-s23)*(s234-s56)-s123*s23*s56+s23^2*s56-s123*s234*s56-s23*s234*s56+s23*s56^2+pp1*(pp4^2+(s23-s234)*(s123-s56)-pp4*(s123+s23+s234+s56)))+a3^2*(pp4^2*s12+pp3^2*s56+s34*(s123*(s123+s34-s56)+s12*(-s123+s56))-pp3*(-(s12*s123)+s123*s34+s12*s56+s123*s56+s34*s56-s56^2+pp4*(s12-s34+s56))+pp4*(s12^2+s123*(-s34+s56)-s12*(s123+s34+s56)))-a2*a3*(-2*pp3*pp4*s12+pp4^2*s12+2*pp4*s12^2+2*pp3*s12*s123-pp4*s12*s123+pp4*s12*s23-s12*s123*s23-pp3*pp4*s234+pp4*s12*s234+pp3*s123*s234+pp4*s123*s234+s12*s123*s234-s123^2*s234+2*pp3*pp4*s34-2*pp4*s12*s34-2*pp3*s123*s34-pp4*s123*s34-2*s12*s123*s34+s123^2*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34+2*s123*s34^2+2*pp3^2*s56-pp3*pp4*s56-2*pp3*s12*s56-pp4*s12*s56-pp3*s123*s56-2*pp3*s23*s56+pp4*s23*s56+s12*s23*s56+s123*s23*s56+pp3*s234*s56-s12*s234*s56+s123*s234*s56-2*pp3*s34*s56+2*s12*s34*s56-s123*s34*s56+s23*s34*s56+pp3*s56^2-s23*s56^2+pp2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))+a1*(-(a2*(2*pp1^2*pp4+pp2*pp4^2-pp4^2*s12-2*pp2*pp4*s123+pp4*s12*s123+pp2*s123^2+pp4*s12*s23-s12*s123*s23-pp3*pp4*s234+pp4*s12*s234+pp3*s123*s234-pp4*s123*s234+s12*s123*s234+s123^2*s234+2*pp4*s23*s234-2*s123*s23*s234+2*s123*s234^2+pp4*s123*s34-s123^2*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34-2*pp2*pp4*s56+pp3*pp4*s56+pp4*s12*s56-2*pp2*s123*s56+pp3*s123*s56-2*pp3*s23*s56-pp4*s23*s56+s12*s23*s56-s123*s23*s56+2*s23^2*s56+pp3*s234*s56-s12*s234*s56-s123*s234*s56-2*s23*s234*s56+s123*s34*s56+s23*s34*s56+pp2*s56^2-pp3*s56^2+s23*s56^2+pp1*(pp4^2+(2*s23-2*s234+s34)*(s123-s56)+pp3*(pp4-s123+s56)-pp4*(2*s12+s123+2*s23+2*s234-s34+s56))))+a3*(-(pp4^2*s12)+pp4*s12*s123+pp4*s12*s23-s12*s123*s23-pp3*pp4*s234+pp4*s12*s234+pp3*s123*s234+pp4*s123*s234+s12*s123*s234-s123^2*s234+pp4*s123*s34-s123^2*s34-pp4*s23*s34+s123*s23*s34-2*s123*s234*s34+pp3*pp4*s56+pp4*s12*s56+pp3*s123*s56-2*pp4*s123*s56-2*pp3*s23*s56+pp4*s23*s56+s12*s23*s56+s123*s23*s56+pp3*s234*s56-s12*s234*s56+s123*s234*s56+s123*s34*s56+s23*s34*s56-pp3*s56^2-s23*s56^2+pp2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))+pp1*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56)))))*x[9]^2)/16;

G1 = (a1-a2)^2*(pp4^2*s12^2-2*pp4*s12^2*s23+s12^2*s23^2+2*pp3*pp4*s12*s234-2*pp4*s12^2*s234-4*pp3*s12*s123*s234+2*pp4*s12*s123*s234+2*pp3*s12*s23*s234-4*pp4*s12*s23*s234-2*s12^2*s23*s234+2*s12*s123*s23*s234+pp3^2*s234^2-2*pp3*s12*s234^2+s12^2*s234^2-2*pp3*s123*s234^2-2*s12*s123*s234^2+s123^2*s234^2-2*pp4*s12*s123*s34+2*pp4*s12*s23*s34+2*s12*s123*s23*s34-2*s12*s23^2*s34+2*pp3*s123*s234*s34+2*s12*s123*s234*s34-2*s123^2*s234*s34-2*pp3*s23*s234*s34+2*s12*s23*s234*s34+2*s123*s23*s234*s34+s123^2*s34^2-2*s123*s23*s34^2+s23^2*s34^2+pp1^2*(pp3^2+(pp4-s34)^2-2*pp3*(pp4+s34))-2*pp3*pp4*s12*s56+2*pp3*s12*s23*s56+2*pp4*s12*s23*s56-2*s12*s23^2*s56-2*pp3^2*s234*s56+2*pp3*s12*s234*s56+2*pp3*s123*s234*s56+2*pp3*s23*s234*s56+2*s12*s23*s234*s56-2*s123*s23*s234*s56-2*pp3*s123*s34*s56+2*pp3*s23*s34*s56-4*s12*s23*s34*s56+2*s123*s23*s34*s56-2*s23^2*s34*s56+pp3^2*s56^2-2*pp3*s23*s56^2+s23^2*s56^2+pp2^2*(pp4^2+(s123-s56)^2-2*pp4*(s123+s56))-2*pp2*(pp4^2*s12-pp3*s123*s234+s123^2*s234+s123^2*s34-s123*s23*s34+2*s123*s234*s34+s12*(s23-s234)*(s123-s56)-pp3*s123*s56+2*pp3*s23*s56-s123*s23*s56-pp3*s234*s56-s123*s234*s56-s123*s34*s56-s23*s34*s56+pp3*s56^2+s23*s56^2-pp4*(-(pp3*s234)+s123*s234+s123*s34-s23*s34+pp3*s56-2*s123*s56+s23*s56+s12*(s123+s23+s234+s56)))+2*pp1*(-(pp4^2*s12)+pp4*s12*s23+pp4*s12*s234-pp4*s123*s234+pp4*s12*s34+pp4*s123*s34+pp4*s23*s34+s12*s23*s34-2*s123*s23*s34-s12*s234*s34+s123*s234*s34-s123*s34^2-s23*s34^2-pp4*s23*s56+s23*s34*s56-pp3^2*(s234+s56)+pp3*(s123*s234+s12*(-s23+s234)+s123*s34+s23*s34+s234*s34+s23*s56-2*s234*s56+s34*s56+pp4*(s12+s234-2*s34+s56))+pp2*(-pp4^2+s34*(s123-s56)+pp3*(pp4-s123+s56)+pp4*(-2*s12+s123+s34+s56))))/16;

J = 128*(a1-a2);

